End-to-End Learning for Integrated Sensing and Communication

Integrated sensing and communication (ISAC) aims to unify radar and communication systems through a combination of joint hardware, joint waveforms, joint signal design, and joint signal processing. At high carrier frequencies, where ISAC is expected to play a major role, joint designs are challenging due to several hardware limitations. Model-based approaches, while powerful and flexible, are inherently limited by how well the models represent reality. Under model deficit, data-driven methods can provide robust ISAC performance. We present a novel approach for data-driven ISAC using an auto-encoder (AE) structure. The approach includes the proposal of the AE architecture, a novel ISAC loss function, and the training procedure. Numerical results demonstrate the power of the proposed AE, in particular under hardware impairments.

==> tikz/beam0.txt <==
-90.0 -12.72764537309898
-89.81981981981981 -12.727109275079185
-89.63963963963965 -12.725502159377724
-89.45945945945947 -12.722827559207348
-89.27927927927928 -12.719091357064107
-89.0990990990991 -12.714301775479186
-88.91891891891893 -12.708469364150027
-88.73873873873872 -12.70160698352861
-88.55855855855856 -12.69372978496611
-88.37837837837837 -12.684855187533653
-88.19819819819818 -12.675002851657668
-88.01801801801803 -12.664194649728007
-87.83783783783784 -12.652454633853012
-87.65765765765765 -12.639809000952626
-87.47747747747748 -12.626286055395056
-87.29729729729729 -12.611916169394918
-87.11711711711712 -12.596731741403604
-86.93693693693695 -12.580767152731722
-86.75675675675676 -12.564058722652323
-86.57657657657657 -12.546644662241192
-86.39639639639638 -12.528565027214292
-86.21621621621621 -12.509861670027774
-86.03603603603604 -12.49057819150871
-85.85585585585585 -12.470759892283363
-85.67567567567566 -12.450453724272315
-85.4954954954955 -12.429708242519094
-85.31531531531532 -12.40857355761515
-85.13513513513513 -12.387101288983352
-84.95495495495497 -12.36534451927387
-84.77477477477478 -12.34335775012542
-84.5945945945946 -12.32119685953521
-84.41441441441442 -12.298919061076557
-84.23423423423424 -12.276582865197469
-84.05405405405406 -12.25424804282425
-83.87387387387388 -12.23197559149016
-83.69369369369369 -12.2098277042005
-83.51351351351352 -12.187867741241135
-83.33333333333333 -12.166160205129732
-83.15315315315316 -12.144770718905784
-82.97297297297298 -12.123766007949214
-82.7927927927928 -12.103213885515203
-82.61261261261261 -12.083183242169543
-82.43243243243245 -12.063744039307958
-82.25225225225226 -12.044967306941533
-82.07207207207206 -12.026925145934662
-81.8918918918919 -12.009690734880973
-81.7117117117117 -11.99333834181106
-81.53153153153151 -11.977943340931226
-81.35135135135135 -11.96358223459955
-81.17117117117117 -11.950332680760674
-80.990990990991 -11.938273526070212
-80.81081081081082 -11.92748484495872
-80.63063063063063 -11.91804798490323
-80.45045045045045 -11.910045618196856
-80.27027027027027 -11.90356180053379
-80.09009009009009 -11.89868203675531
-79.90990990990991 -11.895493354137571
-79.72972972972973 -11.89408438364072
-79.54954954954955 -11.8945454495813
-79.36936936936937 -11.896968668240735
-79.18918918918918 -11.901448055978108
-79.009009009009 -11.908079647477567
-78.82882882882882 -11.916961624832695
-78.64864864864865 -11.928194458248704
-78.46846846846847 -11.941881059233953
-78.28828828828829 -11.958126947252875
-78.10810810810811 -11.977040430926058
-77.92792792792794 -11.998732804993057
-77.74774774774775 -12.023318564396792
-77.56756756756758 -12.050915637014832
-77.38738738738738 -12.081645636747467
-77.20720720720722 -12.115634138884783
-77.02702702702703 -12.153010979915031
-76.84684684684684 -12.19391058421011
-76.66666666666667 -12.238472320337037
-76.48648648648648 -12.286840890101567
-76.30630630630631 -12.339166753840454
-76.12612612612612 -12.395606595949353
-75.94594594594594 -12.45632383517757
-75.76576576576576 -12.521489184846297
-75.58558558558559 -12.591281268874264
-75.4054054054054 -12.665887300335939
-75.22522522522523 -12.745503830260372
-75.04504504504503 -12.830337575522465
-74.86486486486487 -12.920606336020988
-74.68468468468468 -13.01654001291022
-74.5045045045045 -13.11838174151104
-74.32432432432432 -13.226389154715886
-74.14414414414415 -13.340835795305708
-73.96396396396396 -13.462012698688206
-73.78378378378379 -13.590230171261169
-73.60360360360362 -13.725819794033328
-73.42342342342343 -13.869136686457102
-73.24324324324324 -14.020562071862194
-73.06306306306307 -14.180506193672091
-72.88288288288288 -14.34941164107972
-72.70270270270271 -14.527757154459945
-72.52252252252254 -14.716061995043773
-72.34234234234233 -14.914890980944232
-72.16216216216216 -15.124860313380593
-71.98198198198197 -15.346644344012756
-71.8018018018018 -15.580983468108759
-71.62162162162161 -15.8286933707
-71.44144144144144 -16.090675906315766
-71.26126126126127 -16.36793196045525
-71.08108108108108 -16.661576726610935
-70.90090090090091 -16.97285794144496
-70.72072072072073 -17.303177758944827
-70.54054054054055 -17.654119119527675
-70.36036036036036 -18.027477690589
-70.18018018018019 -18.42530072880492
-70.0 -18.84993454555103
-69.81981981981983 -19.304082636486747
-69.63963963963964 -19.790876924000326
-69.45945945945947 -20.313964840067683
-69.27927927927928 -20.877614855269794
-69.09909909909909 -21.4868418455239
-68.91891891891892 -22.147549773413765
-68.73873873873875 -22.866678812281055
-68.55855855855856 -23.652318515537125
-68.37837837837837 -24.51368718913715
-68.1981981981982 -25.460730492382826
-68.01801801801801 -26.502740204806805
-67.83783783783785 -27.644562389119336
-67.65765765765765 -28.877115166196916
-67.47747747747748 -30.155655760902196
-67.29729729729729 -31.35827513208398
-67.11711711711712 -32.24206440244535
-66.93693693693695 -32.50141864495851
-66.75675675675676 -32.01602018064467
-66.57657657657658 -30.9868577732308
-66.3963963963964 -29.72012213494937
-66.21621621621622 -28.423127751295006
-66.03603603603604 -27.190847864713707
-65.85585585585586 -26.05481856921664
-65.67567567567568 -25.018803724221144
-65.4954954954955 -24.076199210338046
-65.31531531531532 -23.217410925195786
-65.13513513513513 -22.43274086844304
-64.95495495495496 -21.713396518067082
-64.77477477477477 -21.051745341244064
-64.5945945945946 -20.441281643524572
-64.41441441441441 -19.876497580250422
-64.23423423423424 -19.352735138829765
-64.05405405405406 -18.86604788953634
-63.873873873873876 -18.413081440946318
-63.69369369369369 -17.990973589624556
-63.51351351351352 -17.597272253132278
-63.33333333333333 -17.22986847837769
-63.153153153153156 -16.886941855273033
-62.97297297297297 -16.566915994695286
-62.792792792792795 -16.268422122731224
-62.612612612612615 -15.99026921164423
-62.43243243243243 -15.731419383343848
-62.252252252252255 -15.49096757964703
-62.07207207207208 -15.268124700919923
-61.891891891891895 -15.062203579133847
-61.711711711711715 -14.872607281170714
-61.53153153153154 -14.698819340611259
-61.35135135135135 -14.5403955971545
-61.17117117117118 -14.396957386991149
-60.99099099099099 -14.268185878643234
-60.81081081081082 -14.15381738988133
-60.63063063063063 -14.053639554640657
-60.45045045045045 -13.967488236145408
-60.270270270270274 -13.895245105123152
-60.09009009009009 -13.836835821170643
-59.90990990990991 -13.792228771910906
-59.72972972972973 -13.761434339323005
-59.54954954954955 -13.744504676169171
-59.369369369369366 -13.741533988358743
-59.1891891891892 -13.752659331942317
-59.009009009009006 -13.778061946750205
-58.82882882882884 -13.817969163088552
-58.648648648648646 -13.872656934040165
-58.46846846846848 -13.942453064587507
-58.28828828828829 -14.027741230976478
-58.108108108108105 -14.12896591071261
-57.92792792792793 -14.246638376989939
-57.74774774774775 -14.381343953359538
-57.56756756756757 -14.533750778008931
-57.38738738738739 -14.704620396169336
-57.20720720720722 -14.894820589493358
-57.027027027027025 -15.105340970598643
-56.846846846846844 -15.337312030542913
-56.66666666666667 -15.59202854290616
-56.486486486486484 -15.870978524034465
-56.30630630630631 -16.175879359958866
-56.12612612612613 -16.508723289652842
-55.94594594594595 -16.871835263404424
-55.765765765765764 -17.26794740258019
-55.585585585585584 -17.70029607913741
-55.40540540540541 -18.17275034887207
-55.22522522522522 -18.689984684010184
-55.04504504504505 -19.257715654055232
-54.86486486486487 -19.883033189542893
-54.68468468468469 -20.574875676077266
-54.5045045045045 -21.34473088763567
-54.32432432432433 -22.20770504577365
-54.14414414414415 -23.184219123754616
-53.96396396396397 -24.302832494110316
-53.78378378378379 -25.605230162494802
-53.6036036036036 -27.15572084439482
-53.42342342342342 -29.061213580191335
-53.24324324324324 -31.519414885781963
-53.06306306306307 -34.96134134872744
-52.88288288288288 -40.63635408135244
-52.70270270270271 -51.19402077896221
-52.52252252252253 -40.85316782217249
-52.34234234234235 -35.11369026700447
-52.16216216216216 -31.663405223693516
-51.98198198198198 -29.213642418485186
-51.80180180180181 -27.32406017182217
-51.62162162162162 -25.79380814631426
-51.44144144144145 -24.51470725700353
-51.26126126126126 -23.421902129702808
-51.08108108108109 -22.47348981170459
-50.9009009009009 -21.640861650681543
-50.72072072072073 -20.903643022781036
-50.54054054054055 -20.24683337794396
-50.36036036036036 -19.659090764045846
-50.18018018018018 -19.131652262748478
-50.0 -18.657627248297086
-49.81981981981982 -18.231519197459015
-49.63963963963964 -17.848892997296005
-49.45945945945947 -17.50613793347421
-49.27927927927928 -17.200295407339546
-49.09909909909911 -16.928931557822047
-48.91891891891892 -16.690041752083488
-48.73873873873874 -16.481978174274015
-48.55855855855856 -16.303394494774064
-48.37837837837838 -16.153203423276732
-48.198198198198206 -16.030544181826578
-48.01801801801802 -15.93475778786394
-47.83783783783784 -15.865368643323636
-47.65765765765766 -15.82207136790672
-47.477477477477485 -15.804722148248572
-47.2972972972973 -15.813334137762716
-47.117117117117125 -15.848076661641109
-46.936936936936945 -15.90927817874902
-46.75675675675676 -15.997433144696018
-46.57657657657658 -16.113213125231812
-46.3963963963964 -16.25748274495178
-46.21621621621622 -16.431321346001564
-46.03603603603604 -16.63605160561932
-45.855855855855864 -16.87327686328606
-45.67567567567568 -17.14492960183327
-45.49549549549549 -17.453334509162516
-45.31531531531532 -17.801290969543647
-45.13513513513514 -18.192181937191634
-44.95495495495496 -18.630119324541536
-44.77477477477478 -19.120140954354582
-44.594594594594604 -19.66848191577924
-44.414414414414416 -20.28295584294618
-44.23423423423423 -20.973502874490606
-44.054054054054056 -21.752997775902536
-43.87387387387388 -22.638477381088457
-43.693693693693696 -23.653068082345463
-43.513513513513516 -24.82912619520544
-43.33333333333334 -26.213553075015202
-43.153153153153156 -27.877067783026845
-42.972972972972975 -29.93013341347044
-42.792792792792795 -32.54297471397091
-42.61261261261262 -35.88273000146674
-42.432432432432435 -39.07554088603749
-42.25225225225226 -38.08980164485951
-42.072072072072075 -34.53704532119592
-41.89189189189189 -31.48601401007522
-41.711711711711715 -29.118349052184506
-41.531531531531535 -27.238466393734903
-41.351351351351354 -25.700703213798878
-41.171171171171174 -24.41231038076134
-40.990990990991 -23.313272121611423
-40.810810810810814 -22.363232265188376
-40.630630630630634 -21.53401191681162
-40.450450450450454 -20.805280543552655
-40.270270270270274 -20.161961814273333
-40.090090090090094 -19.59261882671325
-39.90990990990991 -19.088412774441768
-39.72972972972973 -18.642409938882
-39.54954954954955 -18.24910764311237
-39.36936936936937 -17.904102214327303
-39.18918918918919 -17.60385169884604
-39.00900900900901 -17.345503468479045
-38.82882882882883 -17.12676736653574
-38.648648648648646 -16.94582157669695
-38.46846846846847 -16.801242573116454
-38.28828828828829 -16.69195324871824
-38.10810810810811 -16.617185164125377
-37.92792792792793 -16.576452141074032
-37.74774774774775 -16.569533346934435
-37.56756756756757 -16.596464713911306
-37.387387387387385 -16.657538097773525
-37.207207207207205 -16.75330807222885
-37.02702702702703 -16.88460672939737
-36.84684684684685 -17.05256736344714
-36.66666666666667 -17.258658506127496
-36.48648648648649 -17.5047305237991
-36.30630630630631 -17.793077960442236
-36.12612612612613 -18.126522137795888
-35.94594594594595 -18.50852036908013
-35.76576576576577 -18.943310741871237
-35.58558558558559 -19.436105097680652
-35.40540540540541 -19.993347967133197
-35.22522522522522 -20.623066121138073
-35.04504504504504 -21.33534172720879
-34.86486486486487 -22.14294885104096
-34.68468468468469 -23.06218581082316
-34.50450450450451 -24.113870057000668
-34.32432432432433 -25.324181341251975
-34.14414414414415 -26.72398627911133
-33.96396396396397 -28.34143855163763
-33.78378378378378 -30.169078643127122
-33.6036036036036 -32.04778595255525
-33.42342342342343 -33.40597229459711
-33.24324324324325 -33.36579076744884
-33.06306306306307 -31.969724481848814
-32.88288288288288 -30.105581947360676
-32.70270270270271 -28.311970768363786
-32.52252252252253 -26.732266005609958
-32.34234234234235 -25.369811089495027
-32.16216216216216 -24.195965257097313
-31.98198198198199 -23.180279483171248
-31.80180180180181 -22.2971516003652
-31.621621621621628 -21.52632096380248
-31.44144144144145 -20.851995919186397
-31.26126126126127 -20.261867396978733
-31.08108108108108 -19.74629208977968
-30.9009009009009 -19.29767081827063
-30.72072072072072 -18.90998826675692
-30.540540540540544 -18.578474713053723
-30.360360360360364 -18.29935746937763
-30.180180180180184 -18.06967807909216
-30.000000000000004 -17.887158164212224
-29.819819819819827 -17.75010192977547
-29.639639639639647 -17.65732703698124
-29.459459459459467 -17.608118253528012
-29.27927927927929 -17.602200307873716
-29.09909909909911 -17.639727970386026
-28.918918918918926 -17.721292760858148
-28.73873873873874 -17.847947014038713
-28.55855855855856 -18.021247500068945
-28.378378378378375 -18.24332260871733
-28.198198198198202 -18.51696956328344
-28.01801801801802 -18.845791692750467
-27.83783783783784 -19.23439122028874
-27.657657657657662 -19.68864164261461
-27.477477477477482 -20.21607796596114
-27.297297297297302 -20.826467334472277
-27.117117117117125 -21.53266582119516
-26.936936936936945 -22.351947786046495
-26.756756756756765 -23.308152759083967
-26.576576576576574 -24.43532648111722
-26.396396396396394 -25.78427916449425
-26.216216216216214 -27.435314981699015
-26.036036036036037 -29.52533577776057
-25.855855855855857 -32.312007913924305
-25.675675675675677 -36.33049617542707
-25.4954954954955 -42.12241461923699
-25.31531531531532 -41.060334386365255
-25.13513513513514 -35.446435391665894
-24.954954954954964 -31.675172332242717
-24.774774774774784 -29.010512044693037
-24.594594594594604 -26.983357832761108
-24.414414414414424 -25.36523158834108
-24.234234234234233 -24.032439973116006
-24.054054054054053 -22.91137188481027
-23.873873873873876 -21.954960423104076
-23.693693693693696 -21.131431133640493
-23.513513513513516 -20.418421368811075
-23.33333333333334 -19.79967794043182
-23.15315315315316 -19.26309218944091
-22.97297297297298 -18.79947461580959
-22.792792792792802 -18.40176091939082
-22.612612612612622 -18.064481432611107
-22.43243243243244 -17.783397915892316
-22.25225225225226 -17.555250636360494
-22.072072072072082 -17.377580704784542
-21.891891891891888 -17.2486056628701
-21.711711711711715 -17.167134314019542
-21.53153153153153 -17.132511930495884
-21.35135135135135 -17.144590459215998
-21.17117117117117 -17.203720906966225
-20.990990990990994 -17.310767179278194
-20.810810810810814 -17.467142621250638
-20.630630630630634 -17.67487267847731
-20.450450450450457 -17.93668982471306
-20.270270270270277 -18.256170694991887
-20.0900900900901 -18.63793101303789
-19.909909909909917 -19.087902756139176
-19.72972972972974 -19.613732460513003
-19.54954954954955 -20.22536410955783
-19.36936936936937 -20.93591336602077
-19.18918918918919 -21.76301970520666
-19.009009009009013 -22.73101707177308
-18.828828828828833 -23.874576892147957
-18.648648648648653 -25.24514919388254
-18.468468468468473 -26.92303494201731
-18.288288288288292 -29.04124851446845
-18.108108108108116 -31.831633324818483
-17.927927927927936 -35.649889859200805
-17.747747747747756 -39.734345080908724
-17.56756756756758 -37.870343571569144
-17.3873873873874 -33.53089139067745
-17.207207207207208 -30.258557533255136
-17.027027027027028 -27.82632664166401
-16.846846846846848 -25.932966005569984
-16.666666666666668 -24.404236874351536
-16.48648648648649 -23.13802937849154
-16.30630630630631 -22.07080813388631
-16.12612612612613 -21.160801512787923
-15.945945945945953 -20.379285785467918
-15.765765765765773 -19.70579380879969
-15.585585585585594 -19.125330814162687
-15.405405405405416 -18.62667702200988
-15.225225225225234 -18.201310312105665
-15.045045045045056 -17.842699405668863
-14.864864864864865 -17.545827769442134
-14.684684684684687 -17.30686672220944
-14.504504504504506 -17.122948590347118
-14.324324324324328 -16.992009505091424
-14.144144144144146 -16.912682745575847
-13.963963963963968 -16.884230665889945
-13.78378378378379 -16.906507997580825
-13.60360360360361 -16.979952736844915
-13.423423423423431 -17.105603566798514
-13.243243243243253 -17.285145301394717
-13.063063063063073 -17.520986579203004
-12.882882882882894 -17.816377430906112
-12.702702702702702 -18.175578986536173
-12.522522522522522 -18.60410435695351
-12.342342342342343 -19.10906000191047
-12.162162162162165 -19.69963289305924
-11.981981981981985 -20.387793926929
-11.801801801801806 -21.18932706204317
-11.621621621621628 -22.12535010501388
-11.441441441441446 -23.22455406484152
-11.261261261261268 -24.52634743556754
-11.08108108108109 -26.08437082116076
-10.90090090090091 -27.965432371768564
-10.720720720720731 -30.214919415269005
-10.540540540540551 -32.644508527474024
-10.360360360360358 -34.12856182066338
-10.18018018018018 -33.136429157060384
-10.000000000000002 -30.748805415917325
-9.819819819819822 -28.391795251437063
-9.639639639639643 -26.395904485420978
-9.459459459459463 -24.739221535004393
-9.279279279279285 -23.35426303048856
-9.099099099099107 -22.18376177075589
-8.918918918918926 -21.185260320982184
-8.738738738738748 -20.327893663241305
-8.558558558558568 -19.589046056286946
-8.378378378378388 -18.95190478073301
-8.19819819819821 -18.403790463695746
-8.018018018018019 -17.93502897711218
-7.837837837837839 -17.538183442671176
-7.657657657657659 -17.20752499724623
-7.477477477477481 -16.93866407004702
-7.297297297297301 -16.72829197751051
-7.117117117117122 -16.574000526091027
-6.9369369369369425 -16.47415880462217
-6.756756756756763 -16.427833925608862
-6.576576576576585 -16.434747704980623
-6.396396396396405 -16.49526515992411
-6.2162162162162256 -16.610413949890223
-6.036036036036047 -16.781937041615112
-5.855855855855868 -17.012384497197107
-5.675675675675676 -17.305255062230593
-5.495495495495496 -17.665205224731775
-5.315315315315317 -18.098354416862733
-5.135135135135138 -18.612733310545686
-4.954954954954959 -19.21895403546441
-4.77477477477478 -19.93123953382424
-4.5945945945946 -20.769062174950548
-4.414414414414422 -21.759874404800623
-4.2342342342342425 -22.943931873325567
-4.054054054054063 -24.38347747827934
-3.8738738738738836 -26.182073328194406
-3.693693693693705 -28.531448303756104
-3.513513513513513 -31.852344388079224
-3.333333333333334 -37.42010701347319
-3.1531531531531547 -58.03243730507462
-2.972972972972975 -39.174028076720525
-2.7927927927927962 -32.688053240150296
-2.6126126126126175 -29.045221839527414
-2.432432432432438 -26.522428804175007
-2.2522522522522586 -24.610020699064
-2.0720720720720798 -23.086753574329016
-1.8918918918919003 -21.83649280240569
-1.7117117117117213 -20.790776661323708
-1.531531531531542 -19.90595968812101
-1.3513513513513629 -19.152621048852147
-1.171171171171171 -18.510103486030406
-0.9909909909909919 -17.963465671471866
-0.8108108108108126 -17.501675120162226
-0.6306306306306335 -17.116485164067566
-0.4504504504504543 -16.80171164075998
-0.2702702702702751 -16.5527552033656
-0.09009009009009594 -16.366281792321335
0.09009009009008323 -16.240009933570434
0.2702702702702624 -16.172574217198886
0.4504504504504416 -16.16344689188298
0.6306306306306207 -16.212907784365193
0.8108108108108 -16.322058859368077
0.9909909909909791 -16.492885050110054
1.171171171171171 -16.72836862168168
1.3513513513513502 -17.032671483581655
1.5315315315315294 -17.411410249122415
1.7117117117117084 -17.872065300726263
1.8918918918918877 -18.424592910349297
2.072072072072067 -19.082358889454586
2.252252252252246 -19.863604724233998
2.4324324324324254 -20.793839910489446
2.6126126126126046 -21.9099382772065
2.7927927927927834 -23.267581672889524
2.9729729729729626 -24.95579978118218
3.1531531531531423 -27.127821408138537
3.333333333333321 -30.07072429445551
3.513513513513513 -34.3163944230923
3.693693693693692 -39.05381916344874
3.873873873873871 -35.75762365558433
4.054054054054051 -30.95038527032657
4.23423423423423 -27.601064042744238
4.414414414414408 -25.147573779686315
4.594594594594588 -23.241916769262737
4.774774774774768 -21.70196384495255
4.954954954954946 -20.424382277169656
5.135135135135125 -19.345748457113128
5.3153153153153045 -18.424643949990692
5.495495495495484 -17.632698183598503
5.675675675675664 -16.949753074390156
5.8558558558558556 -16.361082315409195
6.036036036036034 -15.855707420514493
6.216216216216213 -15.425334322438601
6.396396396396392 -15.063659127332404
6.576576576576571 -14.765903429054244
6.756756756756751 -14.52849836837954
6.93693693693693 -14.34886910230176
7.117117117117109 -14.225290152952823
7.2972972972972885 -14.156793532265585
7.477477477477467 -14.143118897608806
7.657657657657647 -14.18470013137978
7.837837837837826 -14.2826867740143
8.018018018018005 -14.439002457350721
8.198198198198197 -14.656446565575036
8.378378378378375 -14.938850566918232
8.558558558558556 -15.291307896671427
8.738738738738736 -15.720507669839005
8.918918918918914 -16.23522085259024
9.099099099099092 -16.847018195516398
9.279279279279272 -17.57135209806939
9.45945945945945 -18.429227819679074
9.639639639639629 -19.44985496941694
9.81981981981981 -20.67495111252854
9.99999999999999 -22.165732633683785
10.180180180180168 -24.013233493271592
10.360360360360358 -26.344120808885204
10.54054054054054 -29.238054544753425
10.720720720720719 -31.97030308231703
10.900900900900897 -31.60550690030081
11.081081081081077 -28.58665101444837
11.261261261261255 -25.6429279337123
11.441441441441436 -23.26649515441346
11.621621621621614 -21.35308241769543
11.801801801801792 -19.78036767178387
11.981981981981972 -18.462353311668927
12.16216216216215 -17.341198093208433
12.342342342342333 -16.37731309663948
12.522522522522511 -15.542839323238947
12.702702702702702 -14.817643461769414
12.88288288288288 -14.186843854204142
13.06306306306306 -13.639244551354118
13.243243243243239 -13.166317090679648
13.423423423423417 -12.761521846605833
13.603603603603599 -12.419846466637116
13.783783783783777 -12.137487590176303
13.963963963963957 -11.911630388955192
14.144144144144136 -11.740297479059873
14.324324324324314 -11.62224934471068
14.504504504504494 -11.556925325762377
14.684684684684672 -11.544419049467239
14.86486486486485 -11.585485925327948
15.045045045045043 -11.681583668350129
15.225225225225223 -11.834950372999435
15.405405405405402 -12.048729100389444
15.585585585585582 -12.327154208199516
15.76576576576576 -12.67582428324532
15.945945945945939 -13.10210226980847
16.12612612612612 -13.61571042473212
16.306306306306297 -14.22963652124123
16.486486486486477 -14.961560525105034
16.666666666666657 -15.836198488679042
16.846846846846834 -16.889367818103523
17.027027027027014 -18.17554632805769
17.207207207207194 -19.783279554001265
17.387387387387385 -21.8708295014917
17.567567567567565 -24.765753268339207
17.747747747747745 -29.34792959048079
17.92792792792792 -40.25718457244869
18.1081081081081 -36.30056433561714
18.288288288288282 -27.802204700567934
18.468468468468462 -23.548669064044397
18.64864864864864 -20.69038228633813
18.82882882882882 -18.542229582390327
19.009009009009 -16.829590825212676
19.18918918918918 -15.414518439036533
19.369369369369355 -14.217922457061018
19.54954954954955 -13.190314617361947
19.729729729729726 -12.298755297799548
19.909909909909906 -11.520303739306375
20.090090090090087 -10.838436192702378
20.270270270270263 -10.240954342127676
20.450450450450443 -9.718699960471792
20.630630630630627 -9.264732961175037
20.8108108108108 -8.873789807813226
20.990990990990984 -8.541919483998209
21.171171171171164 -8.266236971071079
21.35135135135134 -8.044758190291878
21.53153153153152 -7.876294577044959
21.7117117117117 -7.760394389248203
21.891891891891888 -7.6973239507202775
22.07207207207207 -7.688086729996513
22.25225225225225 -7.734482436803935
22.432432432432428 -7.839213031944263
22.612612612612608 -8.006048675686344
22.79279279279279 -8.240075629467633
22.972972972972965 -8.548062429117692
23.153153153153145 -8.939004809838083
23.333333333333325 -9.424952856493793
23.5135135135135 -10.022304481813556
23.69369369369368 -10.753909658851677
23.873873873873862 -11.652671353735633
24.054054054054042 -12.76812044135426
24.234234234234233 -14.17948101132751
24.414414414414413 -16.024784222636363
24.59459459459459 -18.577316520722402
24.774774774774755 -22.505212876228576
24.95495495495495 -30.240510454738523
25.13513513513512 -31.9636821978405
25.315315315315306 -22.617782857017346
25.4954954954955 -17.892348397621397
25.675675675675663 -14.718215435995647
25.855855855855857 -12.31139350890408
26.036036036036023 -10.364359880017226
26.216216216216214 -8.725158090625143
26.39639639639638 -7.307581715498113
26.576576576576574 -6.057993446269782
26.756756756756744 -4.940731443000475
26.93693693693693 -3.9308678564189954
27.1171171171171 -3.0102815801908416
27.297297297297295 -2.1653775598168585
27.477477477477457 -1.3856882366043342
27.65765765765765 -0.6629770099398637
27.83783783783784 0.009358103582749865
28.018018018018008 0.6366937162335339
28.198198198198202 1.2234695422811106
28.37837837837837 1.7733965198477442
28.55855855855856 2.289610052328514
28.738738738738725 2.7747848926166405
28.918918918918916 3.2312226667860977
29.09909909909908 3.660919523911636
29.279279279279276 4.06561911363883
29.459459459459442 4.446854572145591
29.639639639639633 4.805982164371914
29.8198198198198 5.144208516340436
29.999999999999993 5.462612869534
30.180180180180184 5.762165431239681
30.36036036036035 6.04374263578673
30.540540540540544 6.308139941896654
30.720720720720706 6.556082650775682
30.9009009009009 6.788235124267943
31.081081081081066 7.005208702703363
31.261261261261257 7.207568561224655
31.441441441441423 7.395839696494156
31.621621621621617 7.57051219926347
31.801801801801787 7.732045939763852
31.981981981981974 7.880874770355785
32.16216216216214 8.0174103319399
32.342342342342334 8.14204553621385
32.52252252252253 8.255157784135669
32.702702702702695 8.357111971290072
32.88288288288288 8.448263322741894
33.06306306306305 8.528960092995217
33.24324324324324 8.59954616051946
33.42342342342341 8.660363540668222
33.6036036036036 8.711754835455324
33.78378378378377 8.754065633340458
33.963963963963955 8.787646866715136
34.14414414414412 8.812857128981639
34.324324324324316 8.830064946820164
34.50450450450449 8.83965099629792
34.684684684684676 8.84201024377855
34.86486486486487 8.83755398407244
35.045045045045036 8.826711738923954
35.22522522522522 8.809932968840108
35.40540540540539 8.787688540618813
35.585585585585584 8.760471882069925
35.76576576576575 8.72879974484983
35.945945945945944 8.693212486763892
36.12612612612611 8.6542737772684
36.3063063063063 8.612569625382394
36.48648648648647 8.568706629156972
36.66666666666666 8.523309351728567
36.84684684684685 8.477016742303904
37.02702702702702 8.430477542529072
37.207207207207205 8.384344650542765
37.38738738738738 8.339268456912993
37.56756756756757 8.295889217980768
37.74774774774774 8.254828591077343
37.927927927927925 8.216680519489326
38.10810810810809 8.18200171842467
38.288288288288285 8.151302070956127
38.46846846846845 8.125035288702993
38.648648648648646 8.103590219616475
38.82882882882881 8.087283189342282
39.009009009009 8.076351739766542
39.18918918918919 8.070950077650922
39.36936936936936 8.071146469961018
39.54954954954955 8.07692272592503
39.72972972972972 8.08817579696517
39.909909909909906 8.10472141399982
40.09009009009007 8.126299577167789
40.27027027027027 8.152581624760236
40.45045045045043 8.183178542920064
40.63063063063063 8.21765013945157
40.8108108108108 8.255514694683848
40.99099099099098 8.296258717630185
41.171171171171146 8.339346472266996
41.35135135135134 8.384228990773542
41.531531531531535 8.430352351666585
41.71171171171171 8.477165064873308
41.89189189189189 8.524124467752792
42.072072072072054 8.570702092000952
42.25225225225225 8.616388008722675
42.43243243243242 8.660694196480822
42.612612612612615 8.703157004668594
42.79279279279278 8.743338802736979
42.972972972972975 8.780828915811261
43.153153153153134 8.81524395048983
43.33333333333332 8.846227612652397
43.513513513513495 8.873450113355206
43.69369369369369 8.89660725063919
43.87387387387388 8.915419245391057
44.05405405405405 8.929629399123002
44.23423423423423 8.939002631305923
44.4144144144144 8.94332394414651
44.5945945945946 8.942396853726517
44.77477477477476 8.936041818382122
44.95495495495496 8.924094688157867
45.13513513513512 8.906405193120428
45.31531531531531 8.882835483212391
45.495495495495476 8.853258728088289
45.67567567567567 8.81755778191065
45.855855855855836 8.775623915294622
46.03603603603603 8.72735561437719
46.21621621621622 8.672657445259635
46.39639639639638 8.611438980743692
46.57657657657658 8.543613785278025
46.756756756756744 8.469098453284559
46.93693693693694 8.387811695486565
47.117117117117104 8.299673467462704
47.2972972972973 8.204604134360432
47.47747747747746 8.1025236654839
47.65765765765765 7.993350852292501
47.83783783783782 7.8770025431836155
48.01801801801801 7.753392888259398
48.19819819819818 7.622432587076975
48.37837837837837 7.484028132129323
48.55855855855856 7.338081040487548
48.738738738738725 7.184487065629916
48.91891891891892 7.023135380973292
49.099099099099085 6.853907725984452
49.27927927927928 6.676677504956812
49.459459459459445 6.491308827565438
49.63963963963963 6.297655479122339
49.8198198198198 6.095559807006214
49.99999999999999 5.884851507980935
50.18018018018016 5.665346298987437
50.36036036036035 5.436844451409783
50.54054054054052 5.199129165687403
50.72072072072071 4.951964759342932
50.9009009009009 4.69509463687103
51.08108108108107 4.428239004285758
51.26126126126126 4.1510922842090405
51.44144144144143 3.8633201788759646
51.62162162162162 3.564556317921279
51.80180180180179 3.254398414760015
51.981981981981974 2.9324038390745946
52.16216216216214 2.5980844924490216
52.342342342342334 2.250900848305716
52.5225225225225 1.8902549843558223
52.702702702702695 1.5154823935238515
52.88288288288287 1.1258423047077066
53.06306306306305 0.7205061735635881
53.24324324324324 0.29854390990920304
53.42342342342341 -0.14109271596901163
53.6036036036036 -0.5995902126254413
53.783783783783775 -1.0782980032820682
53.963963963963955 -1.5787588200536158
54.14414414414412 -2.102746551301215
54.324324324324316 -2.652313848023817
54.50450450450449 -3.2298526717339593
54.684684684684676 -3.8381722450834452
54.86486486486485 -4.480600767642494
55.04504504504504 -5.16112014497013
55.2252252252252 -5.884547461756167
55.40540540540539 -6.656784075376459
55.585585585585584 -7.485164932594088
55.76576576576576 -8.378960600894832
55.94594594594595 -9.350119533704685
56.12612612612612 -10.414402519887222
56.3063063063063 -11.593185946654067
56.48648648648647 -12.916466633514801
56.666666666666664 -14.428166113387586
56.84684684684683 -16.196191406019544
57.027027027027025 -18.333337644905118
57.20720720720719 -21.046043295496094
57.38738738738738 -24.763828606978425
57.567567567567544 -30.425404475389435
57.74774774774774 -34.452160807612536
57.92792792792793 -28.245150958960107
58.1081081081081 -23.836228170232125
58.28828828828829 -20.923353914827953
58.46846846846846 -18.802368147393775
58.648648648648646 -17.15795898125363
58.82882882882881 -15.83010877078705
59.009009009009006 -14.727603221765701
59.18918918918917 -13.793789965514339
59.369369369369366 -12.991156908047136
59.54954954954953 -12.293614133078894
59.72972972972972 -11.682298120424548
59.909909909909885 -11.14313602305377
60.09009009009008 -10.665354570527509
60.270270270270274 -10.240526434782248
60.45045045045044 -9.861937582678843
60.63063063063063 -9.524154321898322
60.81081081081079 -9.22271898836676
60.99099099099099 -8.953931036427088
61.17117117117115 -8.714686334431242
61.35135135135135 -8.502357056580227
61.53153153153151 -8.314700475145163
61.7117117117117 -8.149788706615064
61.891891891891866 -8.005953902142851
62.07207207207206 -7.881744991881622
62.252252252252255 -7.775893190465393
62.43243243243242 -7.687284228587838
62.612612612612615 -7.614935807374394
62.79279279279278 -7.557979151088738
62.97297297297297 -7.515643807405427
63.153153153153134 -7.487245044755713
63.33333333333333 -7.472173344558484
63.513513513513495 -7.469885597194441
63.69369369369369 -7.47989769459278
63.873873873873855 -7.501778276487685
64.05405405405405 -7.535143436896118
64.23423423423421 -7.579652235877753
64.41441441441441 -7.635002891859097
64.5945945945946 -7.700929553724012
64.77477477477477 -7.777199570969659
64.95495495495496 -7.8636111956080725
65.13513513513512 -7.959991661999162
65.31531531531532 -8.066195601073677
65.49549549549548 -8.182103753938321
65.67567567567568 -8.307621957041661
65.85585585585584 -8.442680377219254
66.03603603603604 -8.587232980280898
66.2162162162162 -8.741257221549366
66.39639639639638 -8.904753951076929
66.57657657657656 -9.077747530296875
66.75675675675674 -9.26028616073952
66.93693693693695 -9.4524424292696
67.1171171171171 -9.65431407819597
67.29729729729729 -9.866025012674575
67.47747747747746 -10.08772656217607
67.65765765765765 -10.31959901754509
67.83783783783782 -10.561853470449865
68.01801801801801 -10.814733987952385
68.19819819819818 -11.07852016165241
68.37837837837837 -11.353530078530687
68.55855855855853 -11.64012376938338
68.73873873873873 -11.938707200746737
68.91891891891889 -12.249736887557487
69.09909909909909 -12.573725216516326
69.27927927927928 -12.911246584076462
69.45945945945944 -13.262944467760704
69.63963963963964 -13.62953956417239
69.8198198198198 -14.01183913976935
70.0 -14.410747747811126
70.18018018018016 -14.827279460749189
70.36036036036036 -15.262571740970387
70.54054054054052 -15.717901005451347
70.7207207207207 -16.19469979892867
70.90090090090088 -16.694575218838114
71.08108108108107 -17.219327734361546
71.26126126126124 -17.770968637255
71.44144144144143 -18.351732745915143
71.62162162162161 -18.96408010891731
71.80180180180179 -19.61067534163249
71.98198198198197 -20.294324128481932
72.16216216216215 -21.017830219044157
72.34234234234233 -21.7837075107635
72.52252252252251 -22.593631563296867
72.70270270270271 -23.447430077186567
72.88288288288285 -24.341280239698285
73.06306306306305 -25.264617519389603
73.24324324324323 -26.19520162895528
73.42342342342342 -27.092328428121494
73.60360360360359 -27.890491432723227
73.78378378378378 -28.500950482954405
73.96396396396396 -28.83270546406816
74.14414414414414 -28.833105202855215
74.32432432432432 -28.519098602758923
74.5045045045045 -27.96655796823258
74.68468468468468 -27.269512880301217
74.86486486486486 -26.506979349286528
75.04504504504503 -25.732297101892748
75.2252252252252 -24.976573539628543
75.4054054054054 -24.255781578416755
75.58558558558556 -23.57677051143967
75.76576576576576 -22.941283722019143
75.94594594594592 -22.348378979629786
76.12612612612611 -21.795810250477416
76.30630630630631 -21.280790403070014
76.48648648648647 -20.800399528459465
76.66666666666667 -20.351794626983533
76.84684684684683 -19.93230950574311
77.02702702702703 -19.5394948858082
77.20720720720719 -19.17112668696456
77.38738738738738 -18.825198067518137
77.56756756756755 -18.499903839059787
77.74774774774774 -18.193621965352794
77.92792792792791 -17.904894654933763
78.1081081081081 -17.632410322225915
78.28828828828827 -17.374987003544582
78.46846846846846 -17.13155743634605
78.64864864864865 -16.901155808538363
78.82882882882882 -16.682906083162695
79.009009009009 -16.476011758407665
79.18918918918918 -16.279746908528615
79.36936936936937 -16.093448353295766
79.54954954954952 -15.91650881383985
79.72972972972973 -15.748370926502364
79.90990990990989 -15.588522000971526
80.09009009009009 -15.436489423222906
80.27027027027025 -15.29183661692505
80.45045045045045 -15.154159488745254
80.6306306306306 -15.023083293351721
80.81081081081079 -14.898259862909276
80.990990990991 -14.779365153636345
81.17117117117115 -14.666097068654647
81.35135135135135 -14.55817352206835
81.53153153153151 -14.455330714082866
81.7117117117117 -14.357321591130368
81.89189189189187 -14.2639144685233
82.07207207207206 -14.174891796185298
82.25225225225222 -14.090049050603774
82.43243243243242 -14.009193738366628
82.6126126126126 -13.932144498544849
82.79279279279278 -13.858730292817276
82.97297297297298 -13.788789673636979
83.15315315315316 -13.722170121946217
83.33333333333333 -13.658727446993062
83.5135135135135 -13.598325241703682
83.69369369369369 -13.540834387846166
83.87387387387385 -13.486132605901272
84.05405405405406 -13.434104045145661
84.23423423423422 -13.384638909966993
84.41441441441441 -13.337633118880943
84.59459459459458 -13.292987993111684
84.77477477477476 -13.250609971943383
84.95495495495493 -13.210410352351778
85.13513513513513 -13.172305050692483
85.31531531531532 -13.136214384455958
85.49549549549549 -13.102062872307812
85.67567567567566 -13.069779050817301
85.85585585585584 -13.039295306436774
86.03603603603604 -13.010547721443901
86.21621621621621 -12.98347593268394
86.39639639639638 -12.958023002065929
86.57657657657656 -12.934135297869737
86.75675675675674 -12.9117623860118
86.93693693693692 -12.890856930502476
87.11711711711712 -12.871374602400344
87.29729729729728 -12.853273996636684
87.47747747747746 -12.83651655614641
87.65765765765765 -12.821066502793755
87.83783783783781 -12.806890774634114
88.01801801801803 -12.7939589690984
88.19819819819818 -12.78224329172847
88.37837837837837 -12.771718510132018
88.55855855855854 -12.762361912859728
88.73873873873872 -12.754153272942268
88.91891891891889 -12.747074815855285
89.09909909909909 -12.741111191709383
89.27927927927927 -12.736249451490334
89.45945945945945 -12.73247902720023
89.63963963963961 -12.729791715775136
89.8198198198198 -12.728181666679376
90.0 -12.727645373098937

==> tikz/beam1.txt <==
-90.0 -52.27811708867806
-89.81981981981981 -52.310847363135274
-89.63963963963965 -52.409235804137744
-89.45945945945947 -52.573804636476055
-89.27927927927928 -52.805161243665985
-89.0990990990991 -53.10349772586068
-88.91891891891893 -53.46764275502909
-88.73873873873872 -53.893333385315415
-88.55855855855856 -54.370175727595225
-88.37837837837837 -54.876613914676646
-88.19819819819818 -55.37258584248194
-88.01801801801803 -55.7916720988875
-87.83783783783784 -56.04012698544088
-87.65765765765765 -56.01634757313546
-87.47747747747748 -55.65511643935312
-87.29729729729729 -54.966814415325366
-87.11711711711712 -54.03008841728658
-86.93693693693695 -52.94643760778665
-86.75675675675676 -51.80142163670723
-86.57657657657657 -50.65206500989003
-86.39639639639638 -49.53085409044252
-86.21621621621621 -48.45385525944291
-86.03603603603604 -47.42744493215967
-85.85585585585585 -46.45270934452892
-85.67567567567566 -45.528037710659454
-85.4954954954955 -44.65057080651937
-85.31531531531532 -43.81698235580654
-85.13513513513513 -43.02388629279966
-84.95495495495497 -42.26803847640308
-84.77477477477478 -41.546427125322374
-84.5945945945946 -40.85630406222534
-84.41441441441442 -40.195185384870946
-84.23423423423424 -39.56083720833348
-84.05405405405406 -38.95125495499449
-83.87387387387388 -38.364640704890675
-83.69369369369369 -37.7993809270927
-83.51351351351352 -37.254025705457025
-83.33333333333333 -36.727269914189506
-83.15315315315316 -36.21793644809903
-82.97297297297298 -35.724961433556366
-82.7927927927928 -35.24738126268091
-82.61261261261261 -34.78432126190675
-82.43243243243245 -34.33498580250238
-82.25225225225226 -33.89864967091833
-82.07207207207206 -33.47465053340002
-81.8918918918919 -33.06238234795806
-81.7117117117117 -32.661289595187284
-81.53153153153151 -32.27086221658175
-81.35135135135135 -31.89063116443544
-81.17117117117117 -31.520164480938156
-80.990990990991 -31.159063835877404
-80.81081081081082 -30.80696146246821
-80.63063063063063 -30.46351743949362
-80.45045045045045 -30.128417275337416
-80.27027027027027 -29.80136975577313
-80.09009009009009 -29.482105022728156
-79.90990990990991 -29.17037285579759
-79.72972972972973 -28.865941132151196
-79.54954954954955 -28.5685944437911
-79.36936936936937 -28.27813285392855
-79.18918918918918 -27.99437077666024
-79.009009009009 -27.717135966194732
-78.82882882882882 -27.446268603644107
-78.64864864864865 -27.181620470928642
-78.46846846846847 -26.92305420264088
-78.28828828828829 -26.670442607863244
-78.10810810810811 -26.423668054918323
-77.92792792792794 -26.18262191285939
-77.74774774774775 -25.94720404428533
-77.56756756756758 -25.717322344680944
-77.38738738738738 -25.492892324066894
-77.20720720720722 -25.273836727233864
-77.02702702702703 -25.060085189273963
-76.84684684684684 -24.85157392350753
-76.66666666666667 -24.648245439241915
-76.48648648648648 -24.45004828710948
-76.30630630630631 -24.256936829994963
-76.12612612612612 -24.068871037809988
-75.94594594594594 -23.885816304588086
-75.76576576576576 -23.707743286575607
-75.58558558558559 -23.53462776017006
-75.4054054054054 -23.366450498727353
-75.22522522522523 -23.203197167406536
-75.04504504504503 -23.044858235375333
-74.86486486486487 -22.89142890481915
-74.68468468468468 -22.742909056337666
-74.5045045045045 -22.5993032104327
-74.32432432432432 -22.460620504906906
-74.14414414414415 -22.32687468811929
-73.96396396396396 -22.198084128159717
-73.78378378378379 -22.074271838120975
-73.60360360360362 -21.955465517781008
-73.42342342342343 -21.841697612122964
-73.24324324324324 -21.733005387270943
-73.06306306306307 -21.62943102454886
-72.88288288288288 -21.53102173353757
-72.70270270270271 -21.43782988516191
-72.52252252252254 -21.34991316603284
-72.34234234234233 -21.267334755461867
-72.16216216216216 -21.190163526800212
-71.98198198198197 -21.118474274998448
-71.8018018018018 -21.05234797256541
-71.62162162162161 -20.991872056429756
-71.44144144144144 -20.937140748558395
-71.26126126126127 -20.88825541360679
-71.08108108108108 -20.8453249573452
-70.90090090090091 -20.808466270139874
-70.72072072072073 -20.777804720404024
-70.54054054054055 -20.75347470364465
-70.36036036036036 -20.735620253578002
-70.18018018018019 -20.72439572275986
-70.0 -20.719966541326066
-69.81981981981983 -20.722510063775367
-69.63963963963964 -20.73221651531728
-69.45945945945947 -20.749290051173354
-69.27927927927928 -20.773949944448702
-69.09909909909909 -20.80643192083487
-68.91891891891892 -20.846989661580967
-68.73873873873875 -20.895896499983007
-68.55855855855856 -20.953447341237638
-68.37837837837837 -21.019960841098857
-68.1981981981982 -21.09578188557238
-68.01801801801801 -21.18128442222888
-67.83783783783785 -21.276874703975533
-67.65765765765765 -21.382995018853286
-67.47747747747748 -21.500127995262474
-67.29729729729729 -21.628801591898593
-67.11711711711712 -21.769594906741936
-66.93693693693695 -21.923144971318706
-66.75675675675676 -22.090154737251307
-66.57657657657658 -22.271402514777954
-66.3963963963964 -22.467753191459995
-66.21621621621622 -22.680171649310847
-66.03603603603604 -22.909738917951042
-65.85585585585586 -23.157671761320454
-65.67567567567568 -23.425346612186864
-65.4954954954955 -23.71432906583874
-65.31531531531532 -24.026410557212394
-65.13513513513513 -24.363654427446928
-64.95495495495496 -24.72845441840702
-64.77477477477477 -25.1236098454361
-64.5945945945946 -25.552423495339696
-64.41441441441441 -26.018831016066137
-64.23423423423424 -26.52757477561458
-64.05405405405406 -27.08444185683936
-63.873873873873876 -27.696596789310064
-63.69369369369369 -28.373058083636135
-63.51351351351352 -29.12539999144534
-63.33333333333333 -29.968820098956378
-63.153153153153156 -30.92382715218083
-62.97297297297297 -32.01903555046303
-62.792792792792795 -33.29606061478766
-62.612612612612615 -34.8187183453285
-62.43243243243243 -36.691932246034554
-62.252252252252255 -39.10533734764587
-62.07207207207208 -42.44900437979182
-61.891891891891895 -47.62376430158807
-61.711711711711715 -53.0838533295144
-61.53153153153154 -46.87516572266653
-61.35135135135135 -41.88986815935762
-61.17117117117118 -38.605358842258994
-60.99099099099099 -36.19397770211248
-60.81081081081082 -34.296960292841675
-60.63063063063063 -32.73727558295971
-60.45045045045045 -31.415910487450788
-60.270270270270274 -30.27219930932628
-60.09009009009009 -29.26638785385405
-59.90990990990991 -28.371059691454445
-59.72972972972973 -27.56653654508375
-59.54954954954955 -26.838235540165634
-59.369369369369366 -26.175064717588057
-59.1891891891892 -25.56840387028277
-59.009009009009006 -25.011432325331594
-58.82882882882884 -24.49867122113089
-58.648648648648646 -24.025663236951974
-58.46846846846848 -23.588743171871492
-58.28828828828829 -23.184870212588407
-58.108108108108105 -22.811503097053016
-57.92792792792793 -22.46650574381613
-57.74774774774775 -22.148074934625406
-57.56756756756757 -21.85468423951276
-57.38738738738739 -21.585040097155645
-57.20720720720722 -21.33804712886222
-57.027027027027025 -21.11278056779095
-56.846846846846844 -20.90846424837244
-56.66666666666667 -20.724453002634977
-56.486486486486484 -20.56021860125755
-56.30630630630631 -20.4153385916047
-56.12612612612613 -20.28948754568419
-55.94594594594595 -20.18243035371865
-55.765765765765764 -20.094017294965663
-55.585585585585584 -20.02418069455399
-55.40540540540541 -19.972933039359557
-55.22522522522522 -19.940366481926706
-55.04504504504505 -19.926653712870163
-54.86486486486487 -19.932050232403558
-54.68468468468469 -19.956898103785456
-54.5045045045045 -20.00163132895534
-54.32432432432433 -20.066783053331157
-54.14414414414415 -20.1529948875287
-53.96396396396397 -20.261028734966025
-53.78378378378379 -20.39178164458471
-53.6036036036036 -20.546304379307053
-53.42342342342342 -20.725824620633738
-53.24324324324324 -20.931776043156475
-53.06306306306307 -21.165834927151337
-52.88288288288288 -21.429966589501078
-52.70270270270271 -21.726484790424948
-52.52252252252253 -22.05812855364066
-52.34234234234235 -22.428162742592622
-52.16216216216216 -22.840511631735115
-51.98198198198198 -23.299939221268264
-51.80180180180181 -23.8122972536452
-51.62162162162162 -24.38487376846112
-51.44144144144145 -25.026895281108033
-51.26126126126126 -25.750271570200503
-51.08108108108109 -26.57073868158744
-50.9009009009009 -27.509686245405224
-50.72072072072073 -28.597227866334904
-50.54054054054055 -29.877690122621516
-50.36036036036036 -31.420237400790022
-50.18018018018018 -33.34174016271553
-50.0 -35.86395403722937
-49.81981981981982 -39.493725550860105
-49.63963963963964 -45.887531845322165
-49.45945945945947 -57.510742942356494
-49.27927927927928 -43.76402767616233
-49.09909909909911 -38.311318452758584
-48.91891891891892 -34.96931995680821
-48.73873873873874 -32.562506964688374
-48.55855855855856 -30.687069606905037
-48.37837837837838 -29.156337107884355
-48.198198198198206 -27.86871012354603
-48.01801801801802 -26.76280139111945
-47.83783783783784 -25.798718437569402
-47.65765765765766 -24.949109593546083
-47.477477477477485 -24.194437950314324
-47.2972972972973 -23.520294111457734
-47.117117117117125 -22.915776305451114
-46.936936936936945 -22.37246687478042
-46.75675675675676 -21.88376012212743
-46.57657657657658 -21.444406501428706
-46.3963963963964 -21.050195111359237
-46.21621621621622 -20.697727519773082
-46.03603603603604 -20.38425365825452
-45.855855855855864 -20.10755101458681
-45.67567567567568 -19.86583477554959
-45.49549549549549 -19.65769062914452
-45.31531531531532 -19.48202457046914
-45.13513513513514 -19.33802581538106
-44.95495495495496 -19.225140136562345
-44.77477477477478 -19.14305179808548
-44.594594594594604 -19.091672904941014
-44.414414414414416 -19.07113948851925
-44.23423423423423 -19.08181407858298
-44.054054054054056 -19.124294914743206
-43.87387387387388 -19.199432369234675
-43.693693693693696 -19.308353633955203
-43.513513513513516 -19.452497324971425
-43.33333333333334 -19.633660454794388
-43.153153153153156 -19.85406133155759
-42.972972972972975 -20.116423543031416
-42.792792792792795 -20.42408855906278
-42.61261261261262 -20.781168115532513
-42.432432432432435 -21.192753244569268
-42.25225225225226 -21.665206040886723
-42.072072072072075 -22.20657567258996
-41.89189189189189 -22.827206874395195
-41.711711711711715 -23.54065748437418
-41.531531531531535 -24.365133319690333
-41.351351351351354 -25.325833192935047
-41.171171171171174 -26.45899472716655
-40.990990990991 -27.819366269265764
-40.810810810810814 -29.495276760140932
-40.630630630630634 -31.642851145297108
-40.450450450450454 -34.57784650435907
-40.270270270270274 -39.09095799293964
-40.090090090090094 -47.571069355129566
-39.90990990990991 -44.24919024174795
-39.72972972972973 -37.254806592764474
-39.54954954954955 -33.262813039962865
-39.36936936936937 -30.511884874169247
-39.18918918918919 -28.423881698444667
-39.00900900900901 -26.74949834664752
-38.82882882882883 -25.359530272176873
-38.648648648648646 -24.17862197516268
-38.46846846846847 -23.159098331528053
-38.28828828828829 -22.268961558221974
-38.10810810810811 -21.485760952600266
-37.92792792792793 -20.793198253807095
-37.74774774774775 -20.179125681943212
-37.56756756756757 -19.634304495348754
-37.387387387387385 -19.151603221129783
-37.207207207207205 -18.72546245362787
-37.02702702702703 -18.35152799203124
-36.84684684684685 -18.026394186373423
-36.66666666666667 -17.747421873204516
-36.48648648648649 -17.512608458768774
-36.30630630630631 -17.320495721864
-36.12612612612613 -17.170105972362528
-35.94594594594595 -17.060900538728717
-35.76576576576577 -16.992756877490706
-35.58558558558559 -16.96596233310572
-35.40540540540541 -16.98122401602385
-35.22522522522522 -17.039695628353297
-35.04504504504504 -17.143023551041686
-34.86486486486487 -17.293416343045735
-34.68468468468469 -17.493744304921567
-34.50450450450451 -17.747679409452825
-34.32432432432433 -18.059891501898473
-34.14414414414415 -18.436325624186054
-33.96396396396397 -18.884600184991378
-33.78378378378378 -19.41459138386116
-33.6036036036036 -20.03931564439481
-33.42342342342343 -20.776309706384115
-33.24324324324325 -21.64988479114486
-33.06306306306307 -22.695012847204836
-32.88288288288288 -23.96450225946402
-32.70270270270271 -25.543492258755677
-32.52252252252253 -27.58256505729934
-32.34234234234235 -30.388402436087453
-32.16216216216216 -34.75933972199172
-31.98198198198199 -44.43178302882398
-31.80180180180181 -43.21028788441103
-31.621621621621628 -34.06160397646451
-31.44144144144145 -29.63420716640201
-31.26126126126127 -26.685339538153293
-31.08108108108108 -24.474707649269206
-30.9009009009009 -22.71172024866631
-30.72072072072072 -21.252132484427563
-30.540540540540544 -20.013890843908385
-30.360360360360364 -18.945942341468456
-30.180180180180184 -18.014451655085125
-30.000000000000004 -17.195933275434264
-29.819819819819827 -16.47351544164978
-29.639639639639647 -15.834767300857639
-29.459459459459467 -15.270367663142668
-29.27927927927929 -14.773255452295238
-29.09909909909911 -14.338070443161337
-28.918918918918926 -13.960777090705523
-28.73873873873874 -13.638408924364619
-28.55855855855856 -13.36889595494586
-28.378378378378375 -13.150952231937618
-28.198198198198202 -12.98400983252219
-28.01801801801802 -12.86819169231196
-27.83783783783784 -12.80432026619578
-27.657657657657662 -12.793962996570631
-27.477477477477482 -12.839519744871291
-27.297297297297302 -12.944362547716084
-27.117117117117125 -13.113045451213477
-26.936936936936945 -13.351613654506476
-26.756756756756765 -13.668060181858426
-26.576576576576574 -14.073011408223902
-26.396396396396394 -14.580783500859049
-26.216216216216214 -15.21106962166929
-26.036036036036037 -15.991761302100944
-25.855855855855857 -16.96395177086912
-25.675675675675677 -18.191509779267044
-25.4954954954955 -19.781359035558868
-25.31531531531532 -21.933043073735973
-25.13513513513514 -25.089606002096403
-24.954954954954964 -30.620947252127113
-24.774774774774784 -48.44252747786743
-24.594594594594604 -30.672650653296255
-24.414414414414424 -24.290832913849872
-24.234234234234233 -20.47965554433862
-24.054054054054053 -17.722096237539038
-23.873873873873876 -15.544387298163041
-23.693693693693696 -13.736261486354655
-23.513513513513516 -12.185816835036082
-23.33333333333334 -10.826348421733115
-23.15315315315316 -9.614857885493016
-22.97297297297298 -8.521989306332324
-22.792792792792802 -7.526797729335822
-22.612612612612622 -6.613808250042835
-22.43243243243244 -5.771258499427612
-22.25225225225226 -4.989995384096787
-22.072072072072082 -4.262753914192406
-21.891891891891888 -3.5836695155565663
-21.711711711711715 -2.9479385638511473
-21.53153153153153 -2.3515761276010743
-21.35135135135135 -1.7912392829333061
-21.17117117117117 -1.2640957586817523
-20.990990990990994 -0.7677246033770746
-20.810810810810814 -0.3000399102934911
-20.630630630630634 0.14076856816315403
-20.450450450450457 0.5562822446420793
-20.270270270270277 0.9478910494981161
-20.0900900900901 1.316823553250586
-19.909909909909917 1.6641715085462436
-19.72972972972974 1.990910042313991
-19.54954954954955 2.297914427810775
-19.36936936936937 2.585974147224173
-19.18918918918919 2.8558047941997216
-19.009009009009013 3.1080582455819132
-18.828828828828833 3.3433314413693886
-18.648648648648653 3.562174043365804
-18.468468468468473 3.7650951905608014
-18.288288288288292 3.9525695287958262
-18.108108108108116 4.125042660762703
-17.927927927927936 4.282936137633291
-17.747747747747756 4.426652093957623
-17.56756756756758 4.556577611616708
-17.3873873873874 4.673088885565949
-17.207207207207208 4.776555253038249
-17.027027027027028 4.867343138100889
-16.846846846846848 4.9458199543684565
-16.666666666666668 5.012357999703357
-16.48648648648649 5.067338367348167
-16.30630630630631 5.111154887598316
-16.12612612612613 5.144218102309646
-15.945945945945953 5.166959260717812
-15.765765765765773 5.179834308723711
-15.585585585585594 5.183327824527863
-15.405405405405416 5.177956830950241
-15.225225225225234 5.164274388822777
-15.045045045045056 5.1428728466747575
-14.864864864864865 5.114386590187231
-14.684684684684687 5.079494101834835
-14.504504504504506 5.038919108827436
-14.324324324324328 4.993430568938296
-14.144144144144146 4.943841223153939
-13.963963963963968 4.891004436443688
-13.78378378378379 4.835809059294069
-13.60360360360361 4.779172079290445
-13.423423423423431 4.722028899764057
-13.243243243243253 4.665321185479991
-13.063063063063073 4.609982354493827
-12.882882882882894 4.5569209669322905
-12.702702702702702 4.507002455868562
-12.522522522522522 4.461029846451007
-12.342342342342343 4.41972429489728
-12.162162162162165 4.38370642304494
-11.981981981981985 4.353479500991754
-11.801801801801806 4.329415518877911
-11.621621621621628 4.311745077698407
-11.441441441441446 4.300551820384525
-11.261261261261268 4.295771835486056
-11.08108108108109 4.297198127223753
-10.90090090090091 4.30448989672288
-10.720720720720731 4.317186060978914
-10.540540540540551 4.334722184207593
-10.360360360360358 4.356449834980284
-10.18018018018018 4.381657321604245
-10.000000000000002 4.409590792574263
-9.819819819819822 4.439474801721673
-9.639639639639643 4.470531604726257
-9.459459459459463 4.501998648444186
-9.279279279279285 4.533143912591184
-9.099099099099107 4.563278945253525
-8.918918918918926 4.59176958639964
-8.738738738738748 4.618044490305815
-8.558558558558568 4.641601637245229
-8.378378378378388 4.662013069506664
-8.19819819819821 4.678928101800249
-8.018018018018019 4.692075247453248
-7.837837837837839 4.701263075682415
-7.657657657657659 4.706380177318163
-7.477477477477481 4.707394371504107
-7.297297297297301 4.704351238093136
-7.117117117117122 4.697372012945861
-6.9369369369369425 4.686650838793971
-6.756756756756763 4.672451325117603
-6.576576576576585 4.655102338833177
-6.396396396396405 4.634992925738222
-6.2162162162162256 4.61256625290649
-6.036036036036047 4.588312466839116
-5.855855855855868 4.562760383184525
-5.675675675675676 4.536467962682193
-5.495495495495496 4.510011585054661
-5.315315315315317 4.483974206692759
-5.135135135135138 4.458932575930229
-4.954954954954959 4.435443775899387
-4.77477477477478 4.414031461437239
-4.5945945945946 4.395172243353006
-4.414414414414422 4.379282739619837
-4.2342342342342425 4.3667078481188915
-4.054054054054063 4.357710790894057
-3.8738738738738836 4.3524654306711055
-3.693693693693705 4.3510512669387476
-3.513513513513513 4.3534513871481355
-3.333333333333334 4.359553489838835
-3.1531531531531547 4.369153925946644
-2.972972972972975 4.381964539146947
-2.7927927927927962 4.3976219420065155
-2.6126126126126175 4.415698754964799
-2.432432432432438 4.435716267863036
-2.2522522522522586 4.457157961341407
-2.0720720720720798 4.479483344967194
-1.8918918918919003 4.502141623147317
-1.7117117117117213 4.524584778701475
-1.531531531531542 4.546279756431153
-1.3513513513513629 4.566719524676087
-1.171171171171171 4.5854328829450335
-0.9909909909909919 4.601992961781417
-0.8108108108108126 4.616024423069037
-0.6306306306306335 4.627209413238022
-0.4504504504504543 4.635292348364793
-0.2702702702702751 4.640083620366477
-0.09009009009009594 4.6414623096124625
0.09009009009008323 4.639377974014231
0.2702702702702624 4.633851560899557
0.4504504504504416 4.62497545865792
0.6306306306306207 4.612912673185096
0.8108108108108 4.597895082498638
0.9909909909909791 4.580220694561468
1.171171171171171 4.560249811481745
1.3513513513513502 4.538399991118504
1.5315315315315294 4.515139698004193
1.7117117117117084 4.4909805524893684
1.8918918918918877 4.4664681226468685
2.072072072072067 4.44217125919516
2.252252252252246 4.418670049290534
2.4324324324324254 4.39654255799221
2.6126126126126046 4.376350631268556
2.7927927927927834 4.358625143412737
2.9729729729729626 4.343851173888266
3.1531531531531423 4.332453681435014
3.333333333333321 4.324784294036769
3.513513513513513 4.321109841140437
3.693693693693692 4.321603212234373
3.873873873873871 4.326337032094657
4.054054054054051 4.335280502903998
4.23423423423423 4.348299588787058
4.414414414414408 4.365160525995639
4.594594594594588 4.385536451652571
4.774774774774768 4.40901677497017
4.954954954954946 4.4351187833032455
5.135135135135125 4.463300891878063
5.3153153153153045 4.492976914506043
5.495495495495484 4.523530750449433
5.675675675675664 4.554330941908581
5.8558558558558556 4.584744645927511
6.036036036036034 4.614150671075356
6.216216216216213 4.6419513407789195
6.396396396396392 4.6675830512847
6.576576576576571 4.6905254852240565
6.756756756756751 4.71030951682304
6.93693693693693 4.726523899736938
7.117117117117109 4.738820863187163
7.2972972972972885 4.746920757876583
7.477477477477467 4.750615892244014
7.657657657657647 4.749773684515123
7.837837837837826 4.744339229230448
8.018018018018005 4.734337340795908
8.198198198198197 4.719874093175914
8.378378378378375 4.701137826042904
8.558558558558556 4.678399535439842
8.738738738738736 4.652012513509325
8.918918918918914 4.6224110498639295
9.099099099099092 4.590107960332645
9.279279279279272 4.555690671797624
9.45945945945945 4.519815570451788
9.639639639639629 4.483200321858795
9.81981981981981 4.446613901959912
9.99999999999999 4.410864145488461
10.180180180180168 4.3767827271537465
10.360360360360358 4.345207642929293
10.54054054054054 4.316963449880799
10.720720720720719 4.2928397422223705
10.900900900900897 4.273568569914418
11.081081081081077 4.259801718196856
11.261261261261255 4.252088931476536
11.441441441441436 4.25085825232051
11.621621621621614 4.2563996310197245
11.801801801801792 4.2688528300907835
11.981981981981972 4.288200404349871
12.16216216216215 4.314266202024871
12.342342342342333 4.346719442781945
12.522522522522511 4.385084031375434
12.702702702702702 4.428752409126634
12.88288288288288 4.477002970444122
13.06306306306306 4.529019904646738
13.243243243243239 4.58391427320272
13.423423423423417 4.640745190676672
13.603603603603599 4.698540122320695
13.783783783783777 4.75631351289178
13.963963963963957 4.813083188904708
14.144144144144136 4.86788420254254
14.324324324324314 4.919779988833535
14.504504504504494 4.967870875249093
14.684684684684672 5.01130010877536
14.86486486486485 5.049257649948244
15.045045045045043 5.0809820306429465
15.225225225225223 5.105760589212456
15.405405405405402 5.122928390308
15.585585585585582 5.1318661145346
15.76576576576576 5.131997171201985
15.945945945945939 5.122784250788817
16.12612612612612 5.103725496028028
16.306306306306297 5.07435043425438
16.486486486486477 5.034215780371198
16.666666666666657 4.9829011902740605
16.846846846846834 4.920005019047592
17.027027027027014 4.845140116585833
17.207207207207194 4.757929675099216
17.387387387387385 4.658003127750021
17.567567567567565 4.544992084828624
17.747747747747745 4.41852628284807
17.92792792792792 4.2782295121016345
18.1081081081081 4.123715479011624
18.288288288288282 3.9545835504158506
18.468468468468462 3.7704143171961264
18.64864864864864 3.570764903717558
18.82882882882882 3.355163936712438
19.009009009009 3.1231060716830834
19.18918918918918 2.8740459556087323
19.369369369369355 2.607391480453684
19.54954954954955 2.3224961510411903
19.729729729729726 2.018650351100561
19.909909909909906 1.6950712397706438
20.090090090090087 1.3508909435290644
20.270270270270263 0.9851426198261827
20.450450450450443 0.5967438507894333
20.630630630630627 0.18447666704967947
20.8108108108108 -0.2530367131105924
20.990990990990984 -0.7173636391103994
21.171171171171164 -1.2102978981002457
21.35135135135134 -1.7339058987058125
21.53153153153152 -2.290585196812121
21.7117117117117 -2.8831396001483087
21.891891891891888 -3.514876882727227
22.07207207207207 -4.1897378603989734
22.25225225225225 -4.912469799446612
22.432432432432428 -5.688863851400468
22.612612612612608 -6.5260872293185255
22.79279279279279 -7.433159529547878
22.972972972972965 -8.421655530816164
23.153153153153145 -9.506777463264395
23.333333333333325 -10.70905751419671
23.5135135135135 -12.057194821597108
23.69369369369368 -13.59307469879166
23.873873873873862 -15.381353280034949
24.054054054054042 -17.529707156940106
24.234234234234233 -20.238097861199037
24.414414414414413 -23.947144080509037
24.59459459459459 -29.9852242685862
24.774774774774755 -43.48032122364488
24.95495495495495 -30.854413845045112
25.13513513513512 -25.209437061713167
25.315315315315306 -21.99450553255751
25.4954954954955 -19.808965370747224
25.675675675675663 -18.19675582780773
25.855855855855857 -16.953036689158278
26.036036036036023 -15.96838009290632
26.216216216216214 -15.17758747970806
26.39639639639638 -14.538794952730774
26.576576576576574 -14.023633018606452
26.756756756756744 -13.612095434093343
26.93693693693693 -13.289651328746928
27.1171171171171 -13.045521054616916
27.297297297297295 -12.87159805900518
27.477477477477457 -12.76175001091427
27.65765765765765 -12.711353547868207
27.83783783783784 -12.71697937447363
28.018018018018008 -12.776178381423808
28.198198198198202 -12.887338884643597
28.37837837837837 -13.049596803361032
28.55855855855856 -13.262788118884746
28.738738738738725 -13.5274382254495
28.918918918918916 -13.844786980948278
29.09909909909908 -14.216852231296855
29.279279279279276 -14.646539090269126
29.459459459459442 -15.137808246337164
29.639639639639633 -15.695925457633502
29.8198198198198 -16.327828624575638
29.999999999999993 -17.04267293947551
30.180180180180184 -17.85265759784399
30.36036036036035 -18.774318313068335
30.540540540540544 -19.830630789562914
30.720720720720706 -21.05461406303099
30.9009009009009 -22.495922482588362
31.081081081081066 -24.23398985326684
31.261261261261257 -26.40750575076264
31.441441441441423 -29.292845076639694
31.621621621621617 -33.57980954407247
31.801801801801787 -42.113437510049614
31.981981981981974 -45.448697338566326
32.16216216216214 -34.991397481539856
32.342342342342334 -30.464137098179727
32.52252252252253 -27.589827250778786
32.702702702702695 -25.511009971765276
32.88288288288288 -23.90512880070049
33.06306306306305 -22.615545251813533
33.24324324324324 -21.554303171907108
33.42342342342341 -20.66710115356706
33.6036036036036 -19.91809727305953
33.78378378378377 -19.282434426134735
33.963963963963955 -18.742211507409795
34.14414414414412 -18.28415515263413
34.324324324324316 -17.898198376641435
34.50450450450449 -17.576573755030942
34.684684684684676 -17.31321379944197
34.86486486486487 -17.103342800715723
35.045045045045036 -16.943192563695185
35.22522522522522 -16.829801061837372
35.40540540540539 -16.760868393788318
35.585585585585584 -16.7346536387683
35.76576576576575 -16.749901947496863
35.945945945945944 -16.805794921974304
36.12612612612611 -16.901919856051716
36.3063063063063 -17.038255221479076
36.48648648648647 -17.215171203816823
36.66666666666666 -17.433445338918087
36.84684684684685 -17.69429455399155
37.02702702702702 -17.99942635937449
37.207207207207205 -18.351113792593356
37.38738738738738 -18.752301307575163
37.56756756756757 -19.206752638945293
37.74774774774774 -19.719257611860435
37.927927927927925 -20.295924423134736
38.10810810810809 -20.944599867797162
38.288288288288285 -21.67548766277628
38.46846846846845 -22.502085184597412
38.648648648648646 -23.44265452501402
38.82882882882881 -24.52263697441099
39.009009009009 -25.778839358458818
39.18918918918919 -27.267214276379697
39.36936936936936 -29.07868911216504
39.54954954954955 -31.375583849320954
39.72972972972972 -34.491627756185665
39.909909909909906 -39.29326446448607
40.09009009009007 -48.773394176005986
40.27027027027027 -44.15501351831067
40.45045045045043 -37.27379305611555
40.63063063063063 -33.44405597352803
40.8108108108108 -30.83698731547252
40.99099099099098 -28.88214456977314
41.171171171171146 -27.334417595297268
41.35135135135134 -26.066593737696657
41.531531531531535 -25.00428542277298
41.71171171171171 -24.100278318566954
41.89189189189189 -23.322761184280395
42.072072072072054 -22.64930794839078
42.25225225225225 -22.063540535346906
42.43243243243242 -21.553157440275395
42.612612612612615 -21.108708616549848
42.79279279279278 -20.7228019807528
42.972972972972975 -20.38957153750866
43.153153153153134 -20.104310500398853
43.33333333333332 -19.863212088285284
43.513513513513495 -19.66318273216079
43.69369369369369 -19.50170531163448
43.87387387387388 -19.37673783610384
44.05405405405405 -19.286637853987013
44.23423423423423 -19.23010600321003
44.4144144144144 -19.206144185655297
44.5945945945946 -19.214025257123
44.77477477477476 -19.253272115754744
44.95495495495496 -19.323644798998934
45.13513513513512 -19.425134762827042
45.31531531531531 -19.557965987475423
45.495495495495476 -19.722602985568713
45.67567567567567 -19.919766228513446
45.855855855855836 -20.150456004407893
46.03603603603603 -20.415986334192937
46.21621621621622 -20.718031381975706
46.39639639639638 -21.058687917262894
46.57657657657658 -21.44055900210589
46.756756756756744 -21.866866476101773
46.93693693693694 -22.341603481495863
47.117117117117104 -22.869744042496592
47.2972972972973 -23.45753606894621
47.47747747747746 -24.11291982932582
47.65765765765765 -24.846141195356985
47.83783783783782 -25.67067843148895
48.01801801801801 -26.604695698531966
48.19819819819818 -27.673427606302475
48.37837837837837 -28.91331529088013
48.55855855855856 -30.379705540188617
48.738738738738725 -32.162573538968985
48.91891891891892 -34.42299982253208
49.099099099099085 -37.495427460249864
49.27927927927928 -42.28254343432071
49.459459459459445 -53.48292331457639
49.63963963963963 -48.74228374223384
49.8198198198198 -40.742563610718264
49.99999999999999 -36.67314032759396
50.18018018018016 -33.94574214669945
50.36036036036035 -31.904977606164838
50.54054054054052 -30.284104146404864
50.72072072072071 -28.948004340244196
50.9009009009009 -27.81871472625039
51.08108108108107 -26.847144422521858
51.26126126126126 -26.000375563197174
51.44144144144143 -25.25526023129355
51.62162162162162 -24.594903848798797
51.80180180180179 -24.006602110486494
51.981981981981974 -23.48056533478299
52.16216216216214 -23.00909510618191
52.342342342342334 -22.58603352085894
52.5225225225225 -22.20638349163155
52.702702702702695 -21.866040138313
52.88288288288287 -21.561596482473465
53.06306306306305 -21.29020014435416
53.24324324324324 -21.04944585478762
53.42342342342341 -20.83729363447771
53.6036036036036 -20.652005709407256
53.783783783783775 -20.492097334779892
53.963963963963955 -20.35629810635168
54.14414414414412 -20.243521297355834
54.324324324324316 -20.152839425774847
54.50450450450449 -20.083464727916557
54.684684684684676 -20.034733552916144
54.86486486486485 -20.006093940243584
55.04504504504504 -19.997095826226374
55.2252252252252 -20.007383464894435
55.40540540540539 -20.036689756285075
55.585585585585584 -20.08483226106896
55.76576576576576 -20.15171075083744
55.94594594594595 -20.23730620383489
56.12612612612612 -20.341681210503232
56.3063063063063 -20.464981805508515
56.48648648648647 -20.60744079629974
56.666666666666664 -20.769382716167897
56.84684684684683 -20.95123059614838
57.027027027027025 -21.15351482971971
57.20720720720719 -21.376884503285687
57.38738738738738 -21.622121692235233
57.567567567567544 -21.89015938857638
57.74774774774774 -22.182103948295836
57.92792792792793 -22.499263248803526
58.1081081081081 -22.843182164790143
58.28828828828829 -23.21568755848879
58.46846846846846 -23.61894582070176
58.648648648648646 -24.05553722247056
58.82882882882881 -24.528553153436516
59.009009009009006 -25.041725076613652
59.18918918918917 -25.5995983034031
59.369369369369366 -26.207770502754233
59.54954954954953 -26.87322603374959
59.72972972972972 -27.604816155150292
59.909909909909885 -28.413968610390782
60.09009009009008 -29.315771767620635
60.270270270270274 -30.330698401778427
60.45045045045044 -31.487482467765293
60.63063063063063 -32.82821733900648
60.81081081081079 -34.41811085408466
60.99099099099099 -36.36614582843293
61.17117117117115 -38.8755015866053
61.35135135135135 -42.39600260157267
61.53153153153151 -48.29026461782962
61.7117117117117 -60.618886916674164
61.891891891891866 -48.18614603454398
62.07207207207206 -42.43589321830348
62.252252252252255 -39.00764918489844
62.43243243243242 -36.575943327309844
62.612612612612615 -34.69915268195235
62.79279279279278 -33.17681262362201
62.97297297297297 -31.901029590246594
63.153153153153134 -30.807064481716857
63.33333333333333 -29.853013101290284
63.513513513513495 -29.01018865997409
63.69369369369369 -28.258086239424806
63.873873873873855 -27.58153728901089
64.05405405405405 -26.969002520584695
64.23423423423421 -26.41149710726856
64.41441441441441 -25.901886496675232
64.5945945945946 -25.43440936043861
64.77477477477477 -25.004345081821437
64.95495495495496 -24.607776226134558
65.13513513513512 -24.241415190503783
65.31531531531532 -23.90247528741005
65.49549549549548 -23.58857325876215
65.67567567567568 -23.29765445069238
65.85585585585584 -23.027934607491062
66.03603603603604 -22.77785404255448
66.2162162162162 -22.546041156139825
66.39639639639638 -22.331283101434153
66.57657657657656 -22.13250198110076
66.75675675675674 -21.948735368219843
66.93693693693695 -21.779120241713525
67.1171171171171 -21.622879642225623
67.29729729729729 -21.479311513672293
67.47747747747746 -21.347779314502514
67.65765765765765 -21.2277040722742
67.83783783783782 -21.118557623339335
68.01801801801801 -21.01985683181166
68.19819819819818 -20.931158622559735
68.37837837837837 -20.852055694661292
68.55855855855853 -20.78217280667369
68.73873873873873 -20.72116354483168
68.91891891891889 -20.668707501028216
69.09909909909909 -20.62450780007708
69.27927927927928 -20.5882889259598
69.45945945945944 -20.559794805046288
69.63963963963964 -20.53878711103421
69.8198198198198 -20.525043761907803
70.0 -20.518357583783185
70.18018018018016 -20.518535120294324
70.36036036036036 -20.525395569326555
70.54054054054052 -20.53876983153164
70.7207207207207 -20.558499657267735
70.90090090090088 -20.584436880461176
71.08108108108107 -20.616442729460243
71.26126126126124 -20.654387206280127
71.44144144144143 -20.69814852677198
71.62162162162161 -20.7476126152134
71.80180180180179 -20.80267264765101
71.98198198198197 -20.863228639032098
72.16216216216215 -20.929187069779232
72.34234234234233 -21.000460547994017
72.52252252252251 -21.076967503927357
72.70270270270271 -21.158631913766243
72.88288288288285 -21.245383050124463
73.06306306306305 -21.337155256935525
73.24324324324323 -21.43388774671246
73.42342342342342 -21.53552441837419
73.60360360360359 -21.642013694044394
73.78378378378378 -21.753308373414644
73.96396396396396 -21.869365504424707
74.14414414414414 -21.990146269158302
74.32432432432432 -22.11561588398301
74.5045045045045 -22.24574351307492
74.68468468468468 -22.380502194581563
74.86486486486486 -22.51986877875805
75.04504504504503 -22.663823877508406
75.2252252252252 -22.812351824832863
75.4054054054054 -22.965440647756825
75.58558558558556 -23.123082047378563
75.76576576576576 -23.28527138973563
75.94594594594592 -23.45200770623855
76.12612612612611 -23.623293703477145
76.30630630630631 -23.799135782244512
76.48648648648647 -23.97954406567579
76.66666666666667 -24.164532436425507
76.84684684684683 -24.35411858285931
77.02702702702703 -24.548324054259737
77.20720720720719 -24.747174325078834
77.38738738738738 -24.95069886830381
77.56756756756755 -25.158931238017693
77.74774774774774 -25.371909161272793
77.92792792792791 -25.58967463939766
78.1081081081081 -25.81227405888135
78.28828828828827 -26.03975831198682
78.46846846846846 -26.27218292724166
78.64864864864865 -26.509608209956887
78.82882882882882 -26.75209939289902
79.009009009009 -26.99972679722785
79.18918918918918 -27.252566003757863
79.36936936936937 -27.51069803455912
79.54954954954952 -27.77420954481663
79.72972972972973 -28.043193024779075
79.90990990990989 -28.317747011482997
80.09009009009009 -28.5979763097634
80.27027027027025 -28.883992221828066
80.45045045045045 -29.175912784398967
80.6306306306306 -29.47386301205437
80.81081081081079 -29.777975144943852
80.990990990991 -30.08838889848662
81.17117117117115 -30.405251711949607
81.35135135135135 -30.728718991901097
81.53153153153151 -31.058954345433676
81.7117117117117 -31.396129796669378
81.89189189189187 -31.740425978337576
82.07207207207206 -32.09203228807136
82.25225225225222 -32.4511469964149
82.43243243243242 -32.817977290231084
82.6126126126126 -33.19273923106922
82.79279279279278 -33.57565760294656
82.97297297297298 -33.96696561763047
83.15315315315316 -34.36690443760139
83.33333333333333 -34.77572246701885
83.5135135135135 -35.19367434882783
83.69369369369369 -35.62101959092471
83.87387387387385 -36.05802072554058
84.05405405405406 -36.50494088272411
84.23423423423422 -36.962040630149446
84.41441441441441 -37.42957389626855
84.59459459459458 -37.90778275091212
84.77477477477476 -38.39689076547151
84.95495495495493 -38.897094612633055
85.13513513513513 -39.40855349250106
85.31531531531532 -39.931375887717294
85.49549549549549 -40.4656030566573
85.67567567567566 -41.01118857514283
85.85585585585584 -41.56797314264546
86.03603603603604 -42.13565379514081
86.21621621621621 -42.7137466415238
86.39639639639638 -43.301542308602386
86.57657657657656 -43.89805350764095
86.75675675675674 -44.50195461896145
86.93693693693692 -45.11151405491094
87.11711711711712 -45.72452155265617
87.29729729729728 -46.33821460628489
87.47747747747746 -46.949211039236275
87.65765765765765 -47.5534581187027
87.83783783783781 -48.14621213680786
88.01801801801803 -48.72206499145734
88.19819819819818 -49.27503431666971
88.37837837837837 -49.798729053620654
88.55855855855854 -50.286591312026836
88.73873873873872 -50.732198020084034
88.91891891891889 -51.129585565967155
89.09909909909909 -51.47354448496307
89.27927927927927 -51.759828054126366
89.45945945945945 -51.98523441660782
89.63963963963961 -52.14755496606582
89.8198198198198 -52.24542163803793
90.0 -52.27811708867681

==> tikz/beam_middle.txt <==
-90.0 -15.943693540882363
-89.81981981981981 -15.943833471679675
-89.63963963963965 -15.944254258496924
-89.45945945945947 -15.944958884562315
-89.27927927927928 -15.945952321770061
-89.0990990990991 -15.947241530470551
-88.91891891891893 -15.948835459215733
-88.73873873873872 -15.950745044499135
-88.55855855855856 -15.952983210540172
-88.37837837837837 -15.955564869174621
-88.19819819819818 -15.958506919923842
-88.01801801801803 -15.961828250326784
-87.83783783783784 -15.965549736628486
-87.65765765765765 -15.969694244933027
-87.47747747747748 -15.974286632937707
-87.29729729729729 -15.979353752376362
-87.11711711711712 -15.984924452313791
-86.93693693693695 -15.991029583442485
-86.75675675675676 -15.99770200354611
-86.57657657657657 -16.004976584305997
-86.39639639639638 -16.012890219639658
-86.21621621621621 -16.021481835773127
-86.03603603603604 -16.03079240326347
-85.85585585585585 -16.040864951200614
-85.67567567567566 -16.05174458383518
-85.4954954954955 -16.063478499892195
-85.31531531531532 -16.0761160148505
-85.13513513513513 -16.089708586483592
-84.95495495495497 -16.10430984398092
-84.77477477477478 -16.119975620987354
-84.5945945945946 -16.13676399292403
-84.41441441441442 -16.154735318979817
-84.23423423423424 -16.17395228919056
-84.05405405405406 -16.19447997705737
-83.87387387387388 -16.21638589818605
-83.69369369369369 -16.239740075475368
-83.51351351351352 -16.26461511141878
-83.33333333333333 -16.291086268138013
-83.15315315315316 -16.319231555818984
-82.97297297297298 -16.34913183028398
-82.7927927927928 -16.38087090049844
-82.61261261261261 -16.414535646893366
-82.43243243243245 -16.450216151468616
-82.25225225225226 -16.488005840738595
-82.07207207207206 -16.5280016426994
-81.8918918918919 -16.570304159113505
-81.7117117117117 -16.615017854559163
-81.53153153153151 -16.662251263847168
-81.35135135135135 -16.712117219593793
-81.17117117117117 -16.764733101951776
-80.990990990991 -16.8202211127331
-80.81081081081082 -16.87870857644009
-80.63063063063063 -16.940328271028
-80.45045045045045 -17.00521879158589
-80.27027027027027 -17.073524950538406
-80.09009009009009 -17.145398218446218
-79.90990990990991 -17.220997210039005
-79.72972972972973 -17.300488220754463
-79.54954954954955 -17.384045819804562
-79.36936936936937 -17.471853506654117
-79.18918918918918 -17.56410443881851
-79.009009009009 -17.661002240070744
-78.82882882882882 -17.762761899552334
-78.64864864864865 -17.86961077393012
-78.46846846846847 -17.981789706695622
-78.28828828828829 -18.099554281024176
-78.10810810810811 -18.223176225378662
-77.92792792792794 -18.3529449943501
-77.74774774774775 -18.489169551211347
-77.56756756756758 -18.63218038345772
-77.38738738738738 -18.78233178842709
-77.20720720720722 -18.940004473179627
-77.02702702702703 -19.105608521486474
-76.84684684684684 -19.279586791434973
-76.66666666666667 -19.4624188203426
-76.48648648648648 -19.654625330055232
-76.30630630630631 -19.8567734462021
-76.12612612612612 -20.069482770763525
-75.94594594594594 -20.29343247997093
-75.76576576576576 -20.529369661219526
-75.58558558558559 -20.77811915617197
-75.4054054054054 -21.04059524651785
-75.22522522522523 -21.31781560923253
-75.04504504504503 -21.610918087185404
-74.86486486486487 -21.921180978965495
-74.68468468468468 -22.25004776373122
-74.5045045045045 -22.59915746395372
-74.32432432432432 -22.970382241943135
-74.14414414414415 -23.365874370174126
-73.96396396396396 -23.788125477592583
-73.78378378378379 -24.24004205460479
-73.60360360360362 -24.725042750256037
-73.42342342342343 -25.247185247861896
-73.24324324324324 -25.81133381493207
-73.06306306306307 -26.42338352976506
-72.88288288288288 -27.09056449342755
-72.70270270270271 -27.821860154133855
-72.52252252252254 -28.62858943491286
-72.34234234234233 -29.525222805147425
-72.16216216216216 -30.5305215848285
-71.98198198198197 -31.669074347275693
-71.8018018018018 -32.97311146394852
-71.62162162162161 -34.48351618711029
-71.44144144144144 -36.244716566731505
-71.26126126126127 -38.2701323962597
-71.08108108108108 -40.38904115808342
-70.90090090090091 -41.83220438237613
-70.72072072072073 -41.43079435690653
-70.54054054054055 -39.54980871336898
-70.36036036036036 -37.37848784852642
-70.18018018018019 -35.40636616825103
-70.0 -33.70278156081782
-69.81981981981983 -32.23461786855734
-69.63963963963964 -30.957337863037377
-69.45945945945947 -29.833339829478117
-69.27927927927928 -28.83356353819963
-69.09909909909909 -27.935914122868684
-68.91891891891892 -27.12350641970569
-68.73873873873875 -26.383279935679795
-68.55855855855856 -25.70499092459576
-68.37837837837837 -25.080493108087015
-68.1981981981982 -24.503223665716447
-68.01801801801801 -23.96783239526988
-67.83783783783785 -23.4699107589335
-67.65765765765765 -23.005791205401902
-67.47747747747748 -22.5723965225716
-67.29729729729729 -22.167125275730495
-67.11711711711712 -21.78776362073591
-66.93693693693695 -21.43241664663166
-66.75675675675676 -21.099454360245588
-66.57657657657658 -20.787468779293327
-66.3963963963964 -20.49523954834035
-66.21621621621622 -20.22170616364717
-66.03603603603604 -19.9659453746542
-65.85585585585586 -19.727152679425274
-65.67567567567568 -19.504627087835644
-65.4954954954955 -19.297758516517835
-65.31531531531532 -19.10601732210646
-65.13513513513513 -18.928945587215598
-64.95495495495496 -18.766149856025354
-64.77477477477477 -18.6172950799943
-64.5945945945946 -18.482099583818137
-64.41441441441441 -18.36033090081206
-64.23423423423424 -18.25180235801891
-64.05405405405406 -18.15637031643696
-63.873873873873876 -18.073931992316737
-63.69369369369369 -18.00442380258998
-63.51351351351352 -17.947820192068132
-63.33333333333333 -17.904132912786984
-63.153153153153156 -17.873410737332055
-62.97297297297297 -17.855739598707782
-62.792792792792795 -17.85124315971735
-62.612612612612615 -17.860083825359535
-62.43243243243243 -17.88246422286813
-62.252252252252255 -17.918629186186678
-62.07207207207208 -17.968868295442114
-61.891891891891895 -18.033519038029333
-61.711711711711715 -18.112970677022485
-61.53153153153154 -18.207668935865662
-61.35135135135135 -18.318121636984024
-61.17117117117118 -18.444905467860778
-60.99099099099099 -18.588674093651118
-60.81081081081082 -18.75016789370386
-60.63063063063063 -18.930225674881637
-60.45045045045045 -19.12979881333468
-60.270270270270274 -19.34996840696783
-60.09009009009009 -19.591966195252716
-59.90990990990991 -19.85720023866851
-59.72972972972973 -20.14728667203748
-59.54954954954955 -20.46408929153764
-59.369369369369366 -20.80976935969318
-59.1891891891892 -21.18684890057269
-59.009009009009006 -21.598292038897338
-58.82882882882884 -22.047610816323324
-58.648648648648646 -22.53900472273547
-58.46846846846848 -23.077547442424994
-58.28828828828829 -23.66944091744878
-58.108108108108105 -24.322367261748255
-57.92792792792793 -25.045985860387123
-57.74774774774775 -25.852650502214694
-57.56756756756757 -26.75846686624496
-57.38738738738739 -27.784885000036752
-57.20720720720722 -28.961134471691203
-57.027027027027025 -30.327932155021383
-56.846846846846844 -31.942726312155955
-56.66666666666667 -33.8843776109949
-56.486486486486484 -36.238821418582354
-56.30630630630631 -38.9466280315291
-56.12612612612613 -41.033478292118666
-55.94594594594595 -40.353727387732896
-55.765765765765764 -37.76651600963571
-55.585585585585584 -35.1833365813189
-55.40540540540541 -33.02370833948042
-55.22522522522522 -31.243035749631716
-55.04504504504505 -29.75337032738498
-54.86486486486487 -28.48554753735403
-54.68468468468469 -27.390300652146685
-54.5045045045045 -26.4326611474527
-54.32432432432433 -25.587361996305923
-54.14414414414415 -24.835738816650807
-53.96396396396397 -24.163707160504174
-53.78378378378379 -23.560433029757494
-53.6036036036036 -23.01744269353392
-53.42342342342342 -22.5280137230967
-53.24324324324324 -22.086749460183974
-53.06306306306307 -21.68927570806551
-52.88288288288288 -21.332020621626526
-52.70270270270271 -21.01205241390977
-52.52252252252253 -20.72695803848704
-52.34234234234235 -20.47475146343324
-52.16216216216216 -20.253803708820158
-51.98198198198198 -20.062789183713758
-51.80180180180181 -19.90064446126835
-51.62162162162162 -19.76653673868967
-51.44144144144145 -19.659840011350695
-51.26126126126126 -19.580117556205256
-51.08108108108109 -19.527109740846228
-50.9009009009009 -19.50072650010252
-50.72072072072073 -19.501044086574957
-50.54054054054055 -19.528305930974252
-50.36036036036036 -19.582927663724107
-50.18018018018018 -19.665506570481618
-50.0 -19.77683600137054
-49.81981981981982 -19.917925550982517
-49.63963963963964 -20.09002820530874
-49.45945945945947 -20.29467615727914
-49.27927927927928 -20.53372769029076
-49.09909909909911 -20.80942851947439
-48.91891891891892 -21.12449242153837
-48.73873873873874 -21.482208131219455
-48.55855855855856 -21.88658275968846
-48.37837837837838 -22.342537122387004
-48.198198198198206 -22.856176629327898
-48.01801801801802 -23.435175127416855
-47.83783783783784 -24.08933274102557
-47.65765765765766 -24.831411202921018
-47.477477477477485 -25.678430057053667
-47.2972972972973 -26.653766244613443
-47.117117117117125 -27.790738977665647
-46.936936936936945 -29.139149371567868
-46.75675675675676 -30.778278630222328
-46.57657657657658 -32.84590359602585
-46.3963963963964 -35.61487595750437
-46.21621621621622 -39.75737355782938
-46.03603603603604 -47.881322214408975
-45.855855855855864 -50.85647336043563
-45.67567567567568 -40.837754963112125
-45.49549549549549 -36.220144380551
-45.31531531531532 -33.22679402643302
-45.13513513513514 -31.02100543493037
-44.95495495495496 -29.28379797651735
-44.77477477477478 -27.85958288798227
-44.594594594594604 -26.660835534896815
-44.414414414414416 -25.633481738339153
-44.23423423423423 -24.741821890622234
-44.054054054054056 -23.96109765839386
-43.87387387387388 -23.27347933807761
-43.693693693693696 -22.665744326617656
-43.513513513513516 -22.12785845547348
-43.33333333333334 -21.65206990066018
-43.153153153153156 -21.232309157708997
-42.972972972972975 -20.863779696662128
-42.792792792792795 -20.542671835532495
-42.61261261261262 -20.265958856364186
-42.432432432432435 -20.031249665052066
-42.25225225225226 -19.836681446230674
-42.072072072072075 -19.680841436425872
-41.89189189189189 -19.56271057243814
-41.711711711711715 -19.481624181523255
-41.531531531531535 -19.437246543139874
-41.351351351351354 -19.429557361252254
-41.171171171171174 -19.45884913043865
-40.990990990991 -19.52573519103916
-40.810810810810814 -19.631169054124225
-40.630630630630634 -19.776476436737056
-40.450450450450454 -19.963402496966417
-40.270270270270274 -20.194178151290213
-40.090090090090094 -20.471611322728492
-39.90990990990991 -20.79921187234457
-39.72972972972973 -21.181363416169923
-39.54954954954955 -21.623562277250127
-39.36936936936937 -22.13275536134696
-39.18918918918919 -22.717828317854234
-39.00900900900901 -23.390329885366477
-38.82882882882883 -24.165582084705207
-38.648648648648646 -25.064450034315296
-38.46846846846847 -26.116302459827423
-38.28828828828829 -27.364269901028607
-38.10810810810811 -28.87532622959241
-37.92792792792793 -30.76167127881289
-37.74774774774775 -33.232879618066164
-37.56756756756757 -36.752143705057065
-37.387387387387385 -42.677710095611374
-37.207207207207205 -51.314344540506944
-37.02702702702703 -41.33735999949437
-36.84684684684685 -35.9844428892687
-36.66666666666667 -32.67068247821322
-36.48648648648649 -30.2945155984068
-36.30630630630631 -28.457828360107598
-36.12612612612613 -26.974328018363778
-35.94594594594595 -25.742271816322724
-35.76576576576577 -24.70019215456922
-35.58558558558559 -23.80824127217361
-35.40540540540541 -23.039226379904306
-35.22522522522522 -22.37386885944416
-35.04504504504504 -21.79810835622566
-34.86486486486487 -21.301480445052327
-34.68468468468469 -20.876095812801942
-34.50450450450451 -20.515975191052434
-34.32432432432433 -20.216604765845844
-34.14414414414415 -19.97463420123545
-33.96396396396397 -19.787670889396352
-33.78378378378378 -19.654142174214822
-33.6036036036036 -19.57320828727703
-33.42342342342343 -19.544715816497984
-33.24324324324325 -19.569186493427008
-33.06306306306307 -19.64784002860844
-32.88288288288288 -19.782653422162767
-32.70270270270271 -19.976463331801646
-32.52252252252253 -20.233123530681564
-32.34234234234235 -20.55773747345658
-32.16216216216216 -20.95699860617112
-31.98198198198199 -21.439692137430683
-31.80180180180181 -22.01744897259649
-31.621621621621628 -22.705910653012147
-31.44144144144145 -23.526596635491046
-31.26126126126127 -24.510039432891105
-31.08108108108108 -25.701364256741783
-30.9009009009009 -27.170980510150002
-30.72072072072072 -29.03711567849495
-30.540540540540544 -31.519583407215784
-30.360360360360364 -35.088751944891094
-30.180180180180184 -40.835759229025655
-30.000000000000004 -44.1695766074059
-29.819819819819827 -37.244639992632756
-29.639639639639647 -32.6749959587566
-29.459459459459467 -29.60803436687354
-29.27927927927929 -27.333885634508945
-29.09909909909911 -25.544042927751924
-28.918918918918926 -24.08276059623963
-28.73873873873874 -22.861536288497533
-28.55855855855856 -21.825691217644454
-28.378378378378375 -20.93936698356694
-28.198198198198202 -20.178027369096625
-28.01801801801802 -19.524391942844716
-27.83783783783784 -18.966089262600704
-27.657657657657662 -18.494238729297983
-27.477477477477482 -18.10256751094758
-27.297297297297302 -17.786855265601584
-27.117117117117125 -17.54459341922381
-26.936936936936945 -17.374796851103152
-26.756756756756765 -17.277936299360718
-26.576576576576574 -17.25598072387372
-26.396396396396394 -17.312556751382736
-26.216216216216214 -17.453252316989474
-26.036036036036037 -17.68611983272765
-25.855855855855857 -18.02248080191976
-25.675675675675677 -18.47821892769136
-25.4954954954955 -19.075917097065375
-25.31531531531532 -19.848553380897176
-25.13513513513514 -20.84631177861592
-24.954954954954964 -22.15025848229105
-24.774774774774784 -23.903275451357985
-24.594594594594604 -26.393405429425144
-24.414414414414424 -30.35353396931406
-24.234234234234233 -38.980694649186205
-24.054054054054053 -40.10352664581984
-23.873873873873876 -29.832846189463883
-23.693693693693696 -24.992850004952366
-23.513513513513516 -21.733664142533662
-23.33333333333334 -19.24596167433225
-23.15315315315316 -17.219936967345802
-22.97297297297298 -15.503595419699232
-22.792792792792802 -14.010932217840955
-22.612612612612622 -12.688485949711492
-22.43243243243244 -11.500721168579668
-22.25225225225226 -10.422798341033346
-22.072072072072082 -9.436659481592041
-21.891891891891888 -8.528756992716014
-21.711711711711715 -7.688661558272508
-21.53153153153153 -6.90816986853238
-21.35135135135135 -6.180711086271138
-21.17117117117117 -5.500939452756821
-20.990990990990994 -4.86444703860136
-20.810810810810814 -4.2675564285988745
-20.630630630630634 -3.707168005776521
-20.450450450450457 -3.180645399653054
-20.270270270270277 -2.6857281594529567
-20.0900900900901 -2.2204642028166126
-19.909909909909917 -1.7831568621663954
-19.72972972972974 -1.372322862660424
-19.54954954954955 -0.9866585919490211
-19.36936936936937 -0.6250127312321394
-19.18918918918919 -0.2863638152877726
-19.009009009009013 0.030198355840864218
-18.828828828828833 0.3254882745004242
-18.648648648648653 0.6002378862320061
-18.468468468468473 0.8551078494466893
-18.288288288288292 1.0906972869810425
-18.108108108108116 1.3075523456445572
-17.927927927927936 1.5061738220518879
-17.747747747747756 1.6870240694786365
-17.56756756756758 1.8505333677073454
-17.3873873873874 1.997105913273519
-17.207207207207208 2.127125569250488
-17.027027027027028 2.240961500222635
-16.846846846846848 2.3389738081626956
-16.666666666666668 2.421519277471444
-16.48648648648649 2.4889573314293196
-16.30630630630631 2.5416562966677603
-16.12612612612613 2.580000065769244
-15.945945945945953 2.6043952392847523
-15.765765765765773 2.6152788155112368
-15.585585585585594 2.6131264770652023
-15.405405405405416 2.598461494877246
-15.225225225225234 2.5718642294258327
-15.045045045045056 2.53398215203682
-14.864864864864865 2.485540231788457
-14.684684684684687 2.427351431964999
-14.504504504504506 2.360326930909777
-14.324324324324328 2.285485524377404
-14.144144144144146 2.203961482666913
-13.963963963963968 2.1170099345844524
-13.78378378378379 2.026008649057531
-13.60360360360361 1.9324549128465605
-13.423423423423431 1.8379561012113945
-13.243243243243253 1.7442125618683861
-13.063063063063073 1.6529916426962445
-12.882882882882894 1.5660921482115548
-12.702702702702702 1.485299245013211
-12.522522522522522 1.4123308439352864
-12.342342342342343 1.348777691604163
-12.162162162162165 1.2960406525436141
-11.981981981981985 1.2552697308333138
-11.801801801801806 1.22731001111614
-11.621621621621628 1.2126596682046373
-11.441441441441446 1.21144438602599
-11.261261261261268 1.2234109896117022
-11.08108108108109 1.2479410568033436
-10.90090090090091 1.2840831005252613
-10.720720720720731 1.3305999971694538
-10.540540540540551 1.3860270102550607
-10.360360360360358 1.4487351961653518
-10.18018018018018 1.5169951743447339
-10.000000000000002 1.589037040153137
-9.819819819819822 1.663103352313705
-9.639639639639643 1.737493386255811
-9.459459459459463 1.810598004682663
-9.279279279279285 1.8809254281342818
-9.099099099099107 1.9471188387813878
-8.918918918918926 2.0079671280489566
-8.738738738738748 2.0624102477596287
-8.558558558558568 2.1095406053930725
-8.378378378378388 2.1486018162829406
-8.19819819819821 2.1789859389282746
-8.018018018018019 2.2002301106260895
-7.837837837837839 2.2120132927293144
-7.657657657657659 2.214153640282632
-7.477477477477481 2.206606833459974
-7.297297297297301 2.189465546210597
-7.117117117117122 2.162960075354884
-6.9369369369369425 2.1274600038676557
-6.756756756756763 2.0834766178702653
-6.576576576576585 2.031665631835059
-6.396396396396405 1.9728295975053298
-6.2162162162162256 1.907919180706892
-6.036036036036047 1.8380322953363963
-5.855855855855868 1.7644099036476504
-5.675675675675676 1.6884271563658204
-5.495495495495496 1.6115784971906195
-5.315315315315317 1.535455445992724
-5.135135135135138 1.4617160589513465
-4.954954954954959 1.3920455885106575
-4.77477477477478 1.3281086507836972
-4.5945945945946 1.2714942243301341
-4.414414414414422 1.223655957867502
-4.2342342342342425 1.1858513904642323
-4.054054054054063 1.159084567029607
-3.8738738738738836 1.1440569341347113
-3.693693693693705 1.1411311479300892
-3.513513513513513 1.1503114558426273
-3.333333333333334 1.1712427240517966
-3.1531531531531547 1.2032282245891988
-2.972972972972975 1.2452643177190867
-2.7927927927927962 1.2960885209045603
-2.6126126126126175 1.354236410517598
-2.432432432432438 1.418102471736603
-2.2522522522522586 1.4860003504524584
-2.0720720720720798 1.5562187998512746
-1.8918918918919003 1.6270707256856676
-1.7117117117117213 1.6969338952120006
-1.531531531531542 1.764282913152345
-1.3513513513513629 1.8277128817523856
-1.171171171171171 1.8859557159144502
-0.9909909909909919 1.937890393537692
-0.8108108108108126 1.982548529848823
-0.6306306306306335 2.019116627525615
-0.4504504504504543 2.04693622419374
-0.2702702702702751 2.065502978067772
-0.09009009009009594 2.0744655314119513
0.09009009009008323 2.073624788451911
0.2702702702702624 2.0629340476690325
0.4504504504504416 2.0425002387488616
0.6306306306306207 2.0125863273444162
0.8108108108108 1.9736147587987394
0.9909909909909791 1.9261716067260677
1.171171171171171 1.8710108668958108
1.3513513513513502 1.8090580881498732
1.5315315315315294 1.7414122641801848
1.7117117117117084 1.6693446378736354
1.8918918918918877 1.5942928234683686
2.072072072072067 1.5178484789141125
2.252252252252246 1.4417367281565763
2.4324324324324254 1.367785721007967
2.6126126126126046 1.297885208251216
2.7927927927927834 1.2339338612622517
2.9729729729729626 1.1777762850983906
3.1531531531531423 1.1311321815785582
3.333333333333321 1.0955217257249987
3.513513513513513 1.0721926339025618
3.693693693693692 1.0620552790091937
3.873873873873871 1.0656322349385658
4.054054054054051 1.0830276390935512
4.23423423423423 1.1139198064381037
4.414414414414408 1.1575779197740714
4.594594594594588 1.2129008506626366
4.774774774774768 1.2784737726085813
4.954954954954946 1.3526366430904724
5.135135135135125 1.4335580628470623
5.3153153153153045 1.5193084273746407
5.495495495495484 1.6079274259036802
5.675675675675664 1.6974824785163802
5.8558558558558556 1.7861163004494853
6.036036036036034 1.8720831917683765
6.216216216216213 1.9537747277330433
6.396396396396392 2.0297362295168284
6.576576576576571 2.0986757591205545
6.756756756756751 2.1594674786699595
6.93693693693693 2.2111511264407815
7.117117117117109 2.2529291661921578
7.2972972972972885 2.284162922317788
7.477477477477467 2.3043687615823645
7.657657657657647 2.3132151462062103
7.837837837837826 2.3105211724378365
8.018018018018005 2.2962570230462336
8.198198198198197 2.270546593889135
8.378378378378375 2.233672391673208
8.558558558558556 2.1860826269672455
8.738738738738736 2.1284002265074737
8.918918918918914 2.0614332447254116
9.099099099099092 1.9861858512475847
9.279279279279272 1.9038686997282228
9.45945945945945 1.8159070462219726
9.639639639639629 1.723944504408566
9.81981981981981 1.6298398517125314
9.99999999999999 1.5356539249096135
10.180180180180168 1.4436235000671789
10.360360360360358 1.3561193105678495
10.54054054054054 1.2755861998364724
10.720720720720719 1.2044649707734203
10.900900900900897 1.1450977999333576
11.081081081081077 1.0996219451226326
11.261261261261255 1.069859448118272
11.441441441441436 1.0572129502550904
11.621621621621614 1.0625788456801204
11.801801801801792 1.086288206341415
11.981981981981972 1.128083062864604
12.16216216216215 1.187131136106472
12.342342342342333 1.2620769237529577
12.522522522522511 1.3511223268804393
12.702702702702702 1.452126767108303
12.88288288288288 1.56271553298585
13.06306306306306 1.6803858537585863
13.243243243243239 1.8026024072853737
13.423423423423417 1.9268768854946474
13.603603603603599 2.050829163822664
13.783783783783777 2.172230056851469
13.963963963963957 2.2890273555347833
14.144144144144136 2.3993578154543957
14.324324324324314 2.5015481217893982
14.504504504504494 2.594107773282666
14.684684684684672 2.675716480879482
14.86486486486485 2.745208209984296
15.045045045045043 2.8015535082724097
15.225225225225223 2.843841313576825
15.405405405405402 2.871261057540289
15.585585585585582 2.883085578643383
15.76576576576576 2.8786551287654225
15.945945945945939 2.857362590434967
16.12612612612612 2.818639905206833
16.306306306306297 2.7619456353093423
16.486486486486477 2.686753530432697
16.666666666666657 2.5925419406998214
16.846846846846834 2.4787838986873716
17.027027027027014 2.344937682609988
17.207207207207194 2.1904376654384023
17.387387387387385 2.014685247690012
17.567567567567565 1.8170396624083296
17.747747747747745 1.596808427259604
17.92792792792792 1.3532371986127953
18.1081081081081 1.0854987536402831
18.288288288288282 0.7926807861325003
18.468468468468462 0.473772146325636
18.64864864864864 0.12764707985843127
18.82882882882882 -0.24695308053100967
19.009009009009 -0.6514414539552791
19.18918918918918 -1.0874112499199002
19.369369369369355 -1.5566666284058448
19.54954954954955 -2.06126025156744
19.729729729729726 -2.603539481574533
19.909909909909906 -3.1862038622731585
20.090090090090087 -3.812377500315293
20.270270270270263 -4.485701385446107
20.450450450450443 -5.210452802947953
20.630630630630627 -5.991702194702495
20.8108108108108 -6.835522797915996
20.990990990990984 -7.749276317721882
21.171171171171164 -8.74201091316994
21.35135135135134 -9.825029916106487
21.53153153153152 -11.012728845911981
21.7117117117117 -12.323870700453144
21.891891891891888 -13.783610784528273
22.07207207207207 -15.42687587098838
22.25225225225225 -17.304360318481983
22.432432432432428 -19.494018809616595
22.612612612612608 -22.12539070600588
22.79279279279279 -25.438180717365483
22.972972972972965 -29.946891156119108
23.153153153153145 -36.826800753659505
23.333333333333325 -40.088106581701126
23.5135135135135 -34.189763723092476
23.69369369369368 -30.932937284209892
23.873873873873862 -29.270493540983775
24.054054054054042 -28.59719920122329
24.234234234234233 -28.72732672380662
24.414414414414413 -29.71093595409977
24.59459459459459 -31.904868198702356
24.774774774774755 -36.626578753185655
24.95495495495495 -55.272961556714286
25.13513513513512 -35.48518882043378
25.315315315315306 -28.544134137847884
25.4954954954955 -24.26568593184657
25.675675675675663 -21.098481117352748
25.855855855855857 -18.556984990255213
26.036036036036023 -16.423452815482765
26.216216216216214 -14.58039567341903
26.39639639639638 -12.956683500018446
26.576576576576574 -11.505710679838854
26.756756756756744 -10.19512732574626
26.93693693693693 -9.001470670769663
27.1171171171171 -7.9071260730336945
27.297297297297295 -6.898496557233031
27.477477477477457 -5.964843872714491
27.65765765765765 -5.0975239983845135
27.83783783783784 -4.289465241562023
28.018018018018008 -3.5348014200011555
28.198198198198202 -2.82860750947655
28.37837837837837 -2.166704947633721
28.55855855855856 -1.545515480718846
28.738738738738725 -0.9619495859902871
28.918918918918916 -0.41332000201279334
29.09909909909908 0.10272619172552802
29.279279279279276 0.5882615782798274
29.459459459459442 1.0451218195330834
29.639639639639633 1.4749409169992709
29.8198198198198 1.879180118911006
29.999999999999993 2.2591518264719683
30.180180180180184 2.616039527635155
30.36036036036035 2.950914549065855
30.540540540540544 3.2647502407233517
30.720720720720706 3.5584340754052937
30.9009009009009 3.8327780455945732
31.081081081081066 4.088527663533053
31.261261261261257 4.326369811582305
31.441441441441423 4.546939644239531
31.621621621621617 4.750826707486421
31.801801801801787 4.938580413101094
31.981981981981974 5.110714983420364
32.16216216216214 5.267713964474554
32.342342342342334 5.410034391434124
32.52252252252253 5.538110679122335
32.702702702702695 5.652358301355333
32.88288288288288 5.753177315572118
33.06306306306305 5.840955783203883
33.24324324324324 5.9160731311477965
33.42342342342341 5.978903495228627
33.6036036036036 6.029819082341797
33.78378378378377 6.06919358375394
33.963963963963955 6.0974056674575525
34.14414414414412 6.11484257216353
34.324324324324316 6.121903819060131
34.50450450450449 6.119005049406855
34.684684684684676 6.106581985856973
34.86486486486487 6.085094502559434
35.045045045045036 6.055030773004004
35.22522522522522 6.016911444684903
35.40540540540539 5.971293765490602
35.585585585585584 5.91877555797967
35.76576576576575 5.859998904386172
35.945945945945944 5.7956533678115685
36.12612612612611 5.726478534810243
36.3063063063063 5.653265623621162
36.48648648648647 5.5768578639994875
36.66666666666666 5.49814932371321
36.84684684684685 5.418081839512081
37.02702702702702 5.337639714264704
37.207207207207205 5.257841875299248
37.38738738738738 5.179731259884512
37.56756756756757 5.104361308686698
37.74774774774774 5.032779609749012
37.927927927927925 4.96600894108769
38.10810810810809 4.905026198667869
38.288288288288285 4.850739948759777
38.46846846846845 4.803967581558892
38.648648648648646 4.765413232774915
38.82882882882881 4.735647747025158
39.009009009009 4.71509195231966
39.18918918918919 4.704004382344088
39.36936936936936 4.70247432446373
39.54954954954955 4.71042070868697
39.72972972972972 4.7275969268120335
39.909909909909906 4.753601233877227
40.09009009009007 4.787891990163187
40.27027027027027 4.829806697630658
40.45045045045043 4.878583599994955
40.63063063063063 4.933384560667471
40.8108108108108 4.9933179979727935
40.99099099099098 5.057460817669418
41.171171171171146 5.124878505650845
41.35135135135134 5.19464279400713
41.531531531531535 5.265846560691343
41.71171171171171 5.337615843779123
41.89189189189189 5.409119031522117
42.072072072072054 5.479573423194079
42.25225225225225 5.54824944386093
42.43243243243242 5.614472843906455
42.612612612612615 5.677625229064088
42.79279279279278 5.73714325721504
42.972972972972975 5.7925168122396675
43.153153153153134 5.8432864295324
43.33333333333332 5.88904020776643
43.513513513513495 5.929410401029289
43.69369369369369 5.964069847168776
43.87387387387388 5.992728353657419
44.05405405405405 6.015129132270949
44.23423423423423 6.0310453485780275
44.4144144144144 6.040276831478714
44.5945945945946 6.042646971406248
44.77477477477476 6.037999822811053
44.95495495495496 6.026197416630559
45.13513513513512 6.007117281083958
45.31531531531531 5.9806501638298135
45.495495495495476 5.946697944858421
45.67567567567567 5.905171727092535
45.855855855855836 5.855990090235101
46.03603603603603 5.799077492679823
46.21621621621622 5.7343628060904175
46.39639639639638 5.661777967396406
46.57657657657658 5.58125673332476
46.756756756756744 5.492733523089541
46.93693693693694 5.396142335423312
47.117117117117104 5.2914157266976725
47.2972972972973 5.17848383740202
47.47747747747746 5.0572734546981195
47.65765765765765 4.927707099113881
47.83783783783782 4.789702123665056
48.01801801801801 4.643169813773846
48.19819819819818 4.488014476275842
48.37837837837837 4.324132505544997
48.55855855855856 4.151411414305139
48.738738738738725 3.969728816002962
48.91891891891892 3.7789513446649936
49.099099099099085 3.578933496907863
49.27927927927928 3.3695163791669662
49.459459459459445 3.1505263411949853
49.63963963963963 2.9217734743770256
49.8198198198198 2.6830499503193606
49.99999999999999 2.4341281713642884
50.18018018018016 2.174758700014371
50.36036036036035 1.9046679285040824
50.54054054054052 1.6235554426891974
50.72072072072071 1.3310910256907282
50.9009009009009 1.0269112359123957
51.08108108108107 0.7106154805781539
51.26126126126126 0.3817614890844289
51.44144144144143 0.039860069254141164
51.62162162162162 -0.31563099727175703
51.80180180180179 -0.6853140984965628
51.981981981981974 -1.0698601963278616
52.16216216216214 -1.4700187704597631
52.342342342342334 -1.8866296549461627
52.5225225225225 -2.320637218316036
52.702702702702695 -2.773107468139864
52.88288288288287 -3.245248835758555
53.06306306306305 -3.738437634521298
53.24324324324324 -4.2542495118978865
53.42342342342341 -4.79449867190083
53.6036036036036 -5.361287289539383
53.783783783783775 -5.957068466574307
53.963963963963955 -6.584727434363666
54.14414414414412 -7.247687731572713
54.324324324324316 -7.950052162515773
54.50450450450449 -8.69679313822618
54.684684684684676 -9.494014674260795
54.86486486486485 -10.349320956975529
55.04504504504504 -11.272347913401298
55.2252252252252 -12.275552299093302
55.40540540540539 -13.375423210693086
55.585585585585584 -14.594417873529828
55.76576576576576 -15.964206449786392
55.94594594594595 -17.531438120706568
56.12612612612612 -19.368755543979503
56.3063063063063 -21.59782011997889
56.48648648648647 -24.442968706485196
56.666666666666664 -28.36740296977772
56.84684684684683 -34.179808274420736
57.027027027027025 -35.97226025221743
57.20720720720719 -30.201585016488266
57.38738738738738 -26.236897641264513
57.567567567567544 -23.544789354263244
57.74774774774774 -21.558805250985603
57.92792792792793 -20.01031447522784
58.1081081081081 -18.757879820444597
58.28828828828829 -17.71896597601011
58.46846846846846 -16.841485437946996
58.648648648648646 -16.090550704655698
58.82882882882881 -15.441689043377506
59.009009009009006 -14.87709058905326
59.18918918918917 -14.383401757619263
59.369369369369366 -13.9503604621672
59.54954954954953 -13.569915978776537
59.72972972972972 -13.235641054489777
59.909909909909885 -12.942327284471045
60.09009009009008 -12.685699350954158
60.270270270270274 -12.462208632122794
60.45045045045044 -12.268881179912547
60.63063063063063 -12.103203789400164
60.81081081081079 -11.963037296224757
60.99099099099099 -11.846549690011486
61.17117117117115 -11.752163885928857
61.35135135135135 -11.678516500927312
61.53153153153151 -11.624425005123536
61.7117117117117 -11.588861328236614
61.891891891891866 -11.570930500633317
62.07207207207206 -11.569853265791858
62.252252252252255 -11.584951860062919
62.43243243243242 -11.615638345961063
62.612612612612615 -11.661405026902756
62.79279279279278 -11.721816578062413
62.97297297297297 -11.796503609492069
63.153153153153134 -11.885157440637041
63.33333333333333 -11.987525914804033
63.513513513513495 -12.103410121542094
63.69369369369369 -12.23266192695297
63.873873873873855 -12.37518223864779
64.05405405405405 -12.53091995497787
64.23423423423421 -12.699871568529577
64.41441441441441 -12.882081412762304
64.5945945945946 -13.077642558996674
64.77477477477477 -13.286698389662108
64.95495495495496 -13.509444893684323
65.13513513513512 -13.746133752178833
65.31531531531532 -13.997076308422624
65.49549549549548 -14.262648546867762
65.67567567567568 -14.543297243670498
65.85585585585584 -14.83954749830653
66.03603603603604 -15.152011915714166
66.2162162162162 -15.481401785621268
66.39639639639638 -15.828540706669823
66.57657657657656 -16.194381236614277
66.75675675675674 -16.580025329072964
66.93693693693695 -16.98674956064446
67.1171171171171 -17.416036486988084
67.29729729729729 -17.86961393357474
67.47747747747746 -18.349504688366338
67.65765765765765 -18.858090015915053
67.83783783783782 -19.398191807460627
68.01801801801801 -19.973180265527485
68.19819819819818 -20.58711720193248
68.37837837837837 -21.244949999060534
68.55855855855853 -21.952779264268216
68.73873873873873 -22.718236409674546
68.91891891891889 -23.551029993793758
69.09909909909909 -24.46375991534531
69.27927927927928 -25.47317357989554
69.45945945945944 -26.602185702375188
69.63963963963964 -27.883292626214015
69.8198198198198 -29.364711976597853
70.0 -31.122320197390042
70.18018018018016 -33.28533809431426
70.36036036036036 -36.09951668734331
70.54054054054052 -40.11052881412609
70.7207207207207 -46.60924028189156
70.90090090090088 -48.24596778204648
71.08108108108107 -41.3494635945254
71.26126126126124 -37.1423555234284
71.44144144144143 -34.31023037205921
71.62162162162161 -32.20209023310014
71.80180180180179 -30.534515408867104
71.98198198198197 -29.1623172246492
72.16216216216215 -28.001766034852793
72.34234234234233 -27.000323869274816
72.52252252252251 -26.12290115466129
72.70270270270271 -25.344912296820628
72.88288288288285 -24.648466674700884
73.06306306306305 -24.020139990091344
73.24324324324323 -23.449600559951328
73.42342342342342 -22.928725498342995
73.60360360360359 -22.45101130919538
73.78378378378378 -22.011168653996407
73.96396396396396 -21.6048363464628
74.14414414414414 -21.228374845112818
74.32432432432432 -20.878714137698676
74.5045045045045 -20.553239694093342
74.68468468468468 -20.249705604509394
74.86486486486486 -19.966167483178104
75.04504504504503 -19.700929976624167
75.2252252252252 -19.452505221728188
75.4054054054054 -19.219579622808528
75.58558558558556 -19.000987025804946
75.76576576576576 -18.795686866363948
75.94594594594592 -18.602746224776265
76.12612612612611 -18.421324978541982
76.30630630630631 -18.250663432372697
76.48648648648647 -18.09007194562794
76.66666666666667 -17.93892218232039
76.84684684684683 -17.796639688423785
77.02702702702703 -17.662697562090713
77.20720720720719 -17.53661102931747
77.38738738738738 -17.41793277409338
77.56756756756755 -17.30624890066701
77.74774774774774 -17.201175428133194
77.92792792792791 -17.102355235479834
78.1081081081081 -17.009455389575876
78.28828828828827 -16.92216480012863
78.46846846846846 -16.840192154976567
78.64864864864865 -16.76326409668651
78.82882882882882 -16.691123607642282
79.009009009009 -16.62352857592364
79.18918918918918 -16.56025051849475
79.36936936936937 -16.501073441723058
79.54954954954952 -16.445792822168464
79.72972972972973 -16.394214693020736
79.90990990990989 -16.346154823615567
80.09009009009009 -16.30143798118401
80.27027027027025 -16.259897265452324
80.45045045045045 -16.22137350795039
80.6306306306306 -16.18571472894081
80.81081081081079 -16.15277564578295
80.990990990991 -16.122417227321193
81.17117117117115 -16.094506289546604
81.35135135135135 -16.068915128354273
81.53153153153151 -16.04552118571529
81.7117117117117 -16.02420674600467
81.89189189189187 -16.004858659599886
82.07207207207206 -15.987368091190516
82.25225225225222 -15.971630290513502
82.43243243243242 -15.957544383481395
82.6126126126126 -15.945013181881432
82.79279279279278 -15.93394301001402
82.97297297297298 -15.924243546802646
83.15315315315316 -15.915827682056866
83.33333333333333 -15.908611385692584
83.5135135135135 -15.902513588834195
83.69369369369369 -15.897456075815859
83.87387387387385 -15.893363386196073
84.05405405405406 -15.890162725971269
84.23423423423422 -15.887783887248442
84.41441441441441 -15.886159175697522
84.59459459459458 -15.885223345161998
84.77477477477476 -15.884913538850576
84.95495495495493 -15.885169236584646
85.13513513513513 -15.885932207608919
85.31531531531532 -15.887146468513649
85.49549549549549 -15.88875824584617
85.67567567567566 -15.890715943020426
85.85585585585584 -15.892970111158961
86.03603603603604 -15.895473423524537
86.21621621621621 -15.898180653225118
86.39639639639638 -15.90104865389021
86.57657657657656 -15.904036343040978
86.75675675675674 -15.907104687889767
86.93693693693692 -15.910216693323346
87.11711711711712 -15.913337391839303
87.29729729729728 -15.916433835217807
87.47747747747746 -15.919475087727568
87.65765765765765 -15.922432220675066
87.83783783783781 -15.925278308121033
88.01801801801803 -15.927988423599558
88.19819819819818 -15.930539637686792
88.37837837837837 -15.93291101627982
88.55855855855854 -15.93508361945593
88.73873873873872 -15.937040500793733
88.91891891891889 -15.93876670705164
89.09909909909909 -15.940249278107387
89.27927927927927 -15.941477247075124
89.45945945945945 -15.942441640527347
89.63963963963961 -15.943135478760578
89.8198198198198 -15.943553776054017
90.0 -15.943693540882204
